Singularity-free Formation Path Following of Underactuated AUVs: Extended Version

This paper proposes a method for formation path following control of a fleet of underactuated autonomous underwater vehicles. The proposed method combines several hierarchic tasks in a null space-based behavioral algorithm to safely guide the vehicles. Compared to the existing literature, the algorithm includes both inter-vehicle and obstacle collision avoidance, and employs a scheme that keeps the vehicles within given operation limits. The algorithm is applied to a six degree-of-freedom model, using rotation matrices to describe the attitude to avoid singularities. Using the results of cascaded systems theory, we prove that the closed-loop system is uniformly semiglobally exponentially stable. We use numerical simulations to validate the results.

==> figures/data/simout-1.tsv <==
0	25.8069758011279
1	25.5406760926987
2	24.8153547246293
3	23.9472649521376
4	23.0510666560737
5	22.1585731365424
6	21.2770279862615
7	20.4071256791278
8	19.5481370706488
9	18.699184602967
10	17.8595541189901
11	17.0287065533757
12	16.2062835476721
13	15.3920733412604
14	14.5859793201434
15	13.7880206890486
16	12.9983328775456
17	12.2171736737165
18	11.4449510744037
19	10.6822506472801
20	9.93091845810679
21	9.47466686691596
22	9.41131302152604
23	9.49518942542338
24	9.61444925279521
25	9.72854763226059
26	9.82556284611805
27	9.90428299860912
28	9.96700123350691
29	9.9920860727292
30	9.91623578079295
31	9.76590799382216
32	9.71795561423798
33	9.76342854018385
34	9.84910326522343
35	9.90665962871981
36	9.9146448145328
37	9.95379716305237
38	9.92925061442935
39	9.91924022085754
40	9.89963588397213
41	9.94585891219566
42	9.9998997409313
43	9.92621765833008
44	9.88256772340532
45	9.84111380868102
46	9.84662428219414
47	9.87633915245083
48	9.88692235800363
49	9.91442624678733
50	9.95488644387104
51	9.98155758635266
52	10.0344608451405
53	10.1530432948056
54	10.3260996717501
55	10.5726710744271
56	10.8381838022055
57	11.115193876037
58	11.408130716836
59	11.7094308677997
60	12.0132810559593
61	12.3154226046631
62	12.6127293180074
63	12.902952981807
64	13.1844808062339
65	13.4561739542595
66	13.7172478094662
67	13.9672235683117
68	14.2057807635386
69	14.4327691996553
70	14.6482440058324
71	14.8523917306953
72	15.0454431987257
73	15.2276908530919
74	15.3995313925785
75	15.5618000108576
76	15.7116538157885
77	15.852786500978
78	15.9825659691181
79	16.1055114700145
80	16.2257733864803
81	16.3393582241445
82	16.4426449103954
83	16.541778982403
84	16.6361490806101
85	16.7235138775573
86	16.8044190098461
87	16.8821010788548
88	16.9548165228308
89	17.0210983156601
90	17.0846883912983
91	17.144507176801
92	17.199559684536
93	17.2512583506424
94	17.2997439970351
95	17.3446441610933
96	17.3864602716011
97	17.428566683697
98	17.4678129609498
99	17.5040783127132
100	17.5398561796259
101	17.5711830584406
102	17.5962713270825
103	17.6191365006349
104	17.6409472745816
105	17.6607702045047
106	17.6788102692393
107	17.6957778201832
108	17.7118863759437
109	17.7267616232607
110	17.7407202367132
111	17.7539969889184
112	17.7671171493616
113	17.7801732934716
114	17.7929720682193
115	17.8054121812923
116	17.8174778965654
117	17.8291463348536
118	17.8404118362292
119	17.8514114305282
120	17.8620076219886
121	17.8721310285809
122	17.881721922152
123	17.8908413318309
124	17.89954095822
125	17.907852653095
126	17.9157976313905
127	17.9233928700003
128	17.930755724675
129	17.9377667326724
130	17.9441418440753
131	17.9500343130429
132	17.9555187082797
133	17.9606458957263
134	17.9654446835212
135	17.9699273283827
136	17.9740905215648
137	17.9779374145981
138	17.9814639589331
139	17.9846686664402
140	17.987554808356
141	17.9901276611184
142	17.9923893729406
143	17.9943438020423
144	17.995990887784
145	17.9973250914595
146	17.998346019379
147	17.9990566806088
148	17.9994791535892
149	17.9996047424586
150	17.9994351531897
151	17.9989816995952
152	17.9982749591107
153	17.9972171540429
154	17.9957361510743
155	17.9944057960509
156	17.9929469251229
157	17.9913462869251
158	17.9896759174616
159	17.987925883669
160	17.9861332746091
161	17.9843588627942
162	17.9826714773566
163	17.9811227256895
164	17.9786275906416
165	17.9764065905634
166	17.9737811454125
167	17.9717367768203
168	17.9712194016844
169	17.9709847839672
170	17.9715864656434
171	17.9731157274087
172	17.9756720827635
173	17.9793351056604
174	17.9841657589421
175	17.9902039927185
176	17.9984730585245
177	18.0085023362208
178	18.019584611465
179	18.0240387536956
180	18.0144219739179
181	18.0033441294897
182	17.9911059341067
183	17.9780411935334
184	17.9644922510444
185	17.9508349840555
186	17.9373840178957
187	17.9243975815309
188	17.9121710492431
189	17.900925479312
190	17.8908263307828
191	17.881976402927
192	17.8744754247019
193	17.8683723353441
194	17.8636488393383
195	17.8603008394818
196	17.8583004231463
197	17.857564024025
198	17.8580110982185
199	17.8595497274348
200	17.8620771117348
201	17.8654877319155
202	17.8696719329298
203	17.8745228815239
204	17.8799344469399
205	17.8858069437117
206	17.8920446454242
207	17.8985597720978
208	17.9052703115889
209	17.912102874993
210	17.9189906434577
211	17.9258754876607
212	17.9327065303449
213	17.9395511153811
214	17.9453313399585
215	17.9507093084628
216	17.958630336428
217	17.9660598259546
218	17.972184089018
219	17.9771869623346
220	17.9819419462604
221	17.987811035735
222	17.9916976425568
223	17.9952152425543
224	18.0000335730946
225	18.0027404670172
226	18.0054524324302
227	18.0089203680589
228	18.0080498372799
229	18.0065991567198
230	18.0064399163475
231	18.0061440847766
232	18.0052175633524
233	18.0053171675162
234	18.0060390486381
235	18.005483567661
236	18.0055708059009
237	18.007128949743
238	18.0069520645134
239	18.0069698994659
240	18.0089068624939
241	18.009217354571
242	18.0091886214619
243	18.0109806268869
244	18.0119327768898
245	18.0118517415652
246	18.0131622093182
247	18.0148170389529
248	18.0147188202243
249	18.0154210189123
250	18.0176374735674


==> figures/data/simout-10.tsv <==
0	9.43395435022568
1	9.29750698974845
2	9.36067389982977
3	9.50368984373587
4	9.6567889763106
5	9.79426592925329
6	9.90706715358099
7	9.99229710175227
8	10.049342624062
9	10.0785357559112
10	10.0805667628929
11	10.0562587284607
12	10.006495822988
13	9.93218400180052
14	9.83423292475229
15	9.71355223323821
16	9.57105502210146
17	9.40765187538334
18	9.22425313566167
19	9.02177038093936
20	8.80125269361161
21	8.56860123324865
22	8.32058486729419
23	8.05822006631531
24	7.78148289056496
25	7.49054396878246
26	7.18600553194312
27	6.86877034289455
28	6.5399122257636
29	6.20025146514859
30	5.85381118196401
31	5.49619177382074
32	5.13285133323296
33	4.76718573360321
34	4.40083460294067
35	4.03542937341254
36	3.68482008097879
37	3.37715730202882
38	3.09379528373514
39	2.82460488932691
40	2.5651377391963
41	2.31999806230731
42	2.08783998272121
43	1.81812615535449
44	1.57800920541681
45	1.38091875819449
46	1.24102102339508
47	1.11159836290853
48	1.01429103659452
49	0.949587403152678
50	0.883506236952503
51	0.846997108841881
52	0.811963381689287
53	0.777708997540842
54	0.770219351297634
55	0.756402914341916
56	0.745965287979565
57	0.759827306123841
58	0.788629462573018
59	0.823128533572147
60	0.859193354541995
61	0.895444957895487
62	0.931558547510603
63	0.9675490403239
64	1.00351360401315
65	1.03954794538934
66	1.07572423107227
67	1.11209528046196
68	1.14869591002844
69	1.18554616312654
70	1.22266211899399
71	1.26005158739329
72	1.29771821766827
73	1.33566102660457
74	1.37387843384962
75	1.38672742440823
76	1.22465310600354
77	0.964196754822836
78	0.780115759875427
79	0.709690297777473
80	0.550690747948134
81	0.348419123759217
82	0.230498968387145
83	0.126045647104268
84	-0.0436184508524551
85	-0.200893273822106
86	-0.278183590393608
87	-0.412922402003935
88	-0.571926663643675
89	-0.6606397497665
90	-0.758885130928836
91	-0.902780131277829
92	-1.0185193519588
93	-1.08129916273258
94	-1.19156359600249
95	-1.31225176788068
96	-1.35964114644367
97	-1.43460059940158
98	-1.54357385525115
99	-1.60909505261505
100	-1.62774328233929
101	-1.69358694072849
102	-1.7623143500358
103	-1.75812639888408
104	-1.76010281898335
105	-1.7922826856196
106	-1.8050496426559
107	-1.75646165438534
108	-1.72908558361048
109	-1.7167142382636
110	-1.68404926718862
111	-1.62567706071265
112	-1.56196169240938
113	-1.50251251886961
114	-1.44088252568003
115	-1.36951930025546
116	-1.28911755526372
117	-1.20387314896516
118	-1.11481092224573
119	-1.01997617310856
120	-0.918000305655243
121	-0.809392147182394
122	-0.694635991992616
123	-0.573703476882518
124	-0.446110429012844
125	-0.311527400308648
126	-0.169965079037115
127	-0.0214826803483059
128	0.12793335072546
129	0.242680449629823
130	0.333558989298288
131	0.412329878548967
132	0.483186099709834
133	0.547529172799849
134	0.605994246137072
135	0.658890536256352
136	0.706430698560819
137	0.748788710974603
138	0.786126815633287
139	0.818602009053774
140	0.846367477548321
141	0.869575224495438
142	0.888377095318361
143	0.902922683380509
144	0.913360435040517
145	0.919839417142564
146	0.922508057276323
147	0.921514519916915
148	0.917003570608857
149	0.909127510590042
150	0.898039372033326
151	0.883892788509792
152	0.866839329577096
153	0.846805076610715
154	0.823745354403205
155	0.798995177479889
156	0.772102164803254
157	0.743189100069603
158	0.712432270733546
159	0.680046849263826
160	0.646253671206101
161	0.611280803651905
162	0.575368628297563
163	0.53877803026761
164	0.500692584454006
165	0.462669756698555
166	0.424463186546029
167	0.387105481694384
168	0.351355082154039
169	0.316639476343158
170	0.283529935853854
171	0.252282709541312
172	0.223140404806827
173	0.196312976042985
174	0.171976176571597
175	0.150256273396543
176	0.131420421255582
177	0.115361223663072
178	0.101927535499138
179	0.0909909458448784
180	0.0823903653053581
181	0.0759481703820186
182	0.0714313060593947
183	0.0685624766557545
184	0.0670412025541486
185	0.0666047657058822
186	0.0669803170399573
187	0.0679142638868291
188	0.06921970062764
189	0.0707303029554811
190	0.0723072594934378
191	0.0738360578605811
192	0.0752414193718351
193	0.0764641503803535
194	0.077458787815091
195	0.0782024756418955
196	0.0786803854160846
197	0.0788838350884245
198	0.0788142755649193
199	0.0784780068495401
200	0.077884944525908
201	0.0770471925759971
202	0.0759785000425812
203	0.0746931164497212
204	0.0732057593280029
205	0.0715307701943433
206	0.0696824953428851
207	0.0676744818283908
208	0.0655199862140499
209	0.0632313067639148
210	0.0608205902702351
211	0.0582996988424214
212	0.055681628246237
213	0.0574189556618685
214	0.260610079752804
215	0.664631214373806
216	1.04953124498642
217	1.22318470848471
218	1.49022685672163
219	1.82758604863351
220	2.02877213095988
221	2.22308007406182
222	2.52390776562735
223	2.73997608570891
224	2.87589965577936
225	3.14400629255478
226	3.37817219342227
227	3.46444360053857
228	3.69365321366673
229	3.93937528143638
230	3.99806102876969
231	4.17820714972318
232	4.41947662494102
233	4.48170154232899
234	4.60253979871961
235	4.82395351491937
236	4.91508116510948
237	4.97136226703832
238	5.16116701621756
239	5.28954308141018
240	5.28694458131822
241	5.43366703917708
242	5.58591205146641
243	5.55213025946052
244	5.64449982025807
245	5.79418464988663
246	5.76375037097927
247	5.79485142189283
248	5.92225051162817
249	5.92029234511321
250	5.88690533036906


==> figures/data/simout-11.tsv <==
x	y
36	-20.3111908233183
109	-20.3111908233183
109	24.5
36	24.5


==> figures/data/simout-12.tsv <==
x	y
73	-20.3111908233183
129	-20.3111908233183
129	24.5
73	24.5


==> figures/data/simout-13.tsv <==
x	y
212	-20.3111908233183
250	-20.3111908233183
250	24.5
212	24.5


==> figures/data/simout-14.tsv <==
0	2.66009022250704
1	2.40177524019001
2	2.23767533060567
3	2.16203766222878
4	2.12742577080449
5	2.10896850572438
6	2.09515745936994
7	2.08113975197793
8	2.06499289646421
9	2.04612728890577
10	2.02447860801454
11	2.00018373871757
12	1.97346353814968
13	1.94454770325416
14	1.91365788711609
15	1.88099789604405
16	1.84675275106298
17	1.81108901906603
18	1.77415626182808
19	1.73608852650384
20	1.69735522054373
21	1.69889739295945
22	1.72813688066345
23	1.76096834268334
24	1.79671405187399
25	1.83788770906699
26	1.88629266364916
27	1.94289831891007
28	2.00811547799724
29	2.07609530522336
30	2.14140819506381
31	2.22835371846429
32	2.32698278089407
33	2.43110121857081
34	2.51689721127699
35	2.60328403266776
36	2.70209327032824
37	2.81306670638122
38	2.93057384895978
39	3.00488658917395
40	3.09594807302246
41	3.19977423066095
42	3.28688581460012
43	3.28328182116549
44	3.27832169289761
45	3.26972782520246
46	3.24859796382241
47	3.20074114841004
48	3.12611324227399
49	2.99766598750905
50	2.8597815301822
51	2.68909676792859
52	2.4667254562115
53	2.30248500088348
54	2.13142291210017
55	1.9596906433263
56	1.82566092205565
57	1.6990818776567
58	1.58884990347058
59	1.48989198175117
60	1.39798027191499
61	1.31081402864328
62	1.22735566086045
63	1.14724901484466
64	1.07045018688949
65	0.997037053536605
66	0.927109380775893
67	0.860745242059628
68	0.79797195363779
69	0.738785755425389
70	0.683145043989208
71	0.630975444238674
72	0.58217733035451
73	0.536639911212129
74	0.494227091251748
75	0.456720581872879
76	0.422602974833163
77	0.387521773131139
78	0.354152148528155
79	0.326902077217171
80	0.301474427547356
81	0.276038332386083
82	0.251855237140276
83	0.232235868401579
84	0.212889394169746
85	0.193120696635969
86	0.177487249613706
87	0.16297677091996
88	0.148492437632833
89	0.1347119235817
90	0.124025851537468
91	0.113385920715642
92	0.1026294767901
93	0.092710734831785
94	0.0788881273520259
95	0.0656351894885283
96	0.0556854400265241
97	0.0499746650406436
98	0.0443058441405855
99	0.0387034414179084
100	0.0348899311686228
101	0.0323390310180347
102	0.0303614001347521
103	0.0293133409586757
104	0.0292821674071719
105	0.0294176832563169
106	0.0297419157626448
107	0.0306584105480754
108	0.0317267822652898
109	0.0326428403049475
110	0.0335174660775408
111	0.034443288203561
112	0.0349805956212546
113	0.0348965241080821
114	0.0342987818155791
115	0.0333673305971214
116	0.0322263772246352
117	0.0309420543649317
118	0.029541582306277
119	0.0280678996107477
120	0.0265427591227265
121	0.025109814383506
122	0.0237187029012054
123	0.0223648947097832
124	0.0210512607965194
125	0.0197828939007074
126	0.0185646381112674
127	0.017400530902079
128	0.0162667105706742
129	0.0151482394257645
130	0.0140752000844646
131	0.0130660080983738
132	0.0121232269375611
133	0.0112463580100481
134	0.0104316302629055
135	0.009676930510361
136	0.00897948382418612
137	0.00833829967784538
138	0.00774677555116376
139	0.00719896876261039
140	0.00669265888203263
141	0.0062259219619154
142	0.00579459329055076
143	0.00539700288675249
144	0.00502993986714451
145	0.00468679587827836
146	0.00436289148678526
147	0.00405552386962249
148	0.00377384327921515
149	0.00350512661621671
150	0.00324227763811447
151	0.00298485056372044
152	0.00274633570888572
153	0.00242905111449687
154	0.00192152519196398
155	0.00168858240478631
156	0.00147078334874795
157	0.00124641721436625
158	0.00105667765254935
159	0.000859951858439345
160	0.000652062832235067
161	0.00044273421862151
162	0.000248830171790893
163	6.140265290977e-05
164	-0.00142468647692429
165	-0.00290349765817055
166	-0.00528472506920341
167	-0.00752436480792973
168	-0.00858717142862897
169	-0.0100846832208807
170	-0.0114553850622254
171	-0.0127056859214454
172	-0.0138244877934195
173	-0.0148172518045442
174	-0.0156943735606756
175	-0.016477877980706
176	-0.0160248013837627
177	-0.0148521706813969
178	-0.0137132546122674
179	-0.0130458038690477
180	-0.0130475279082325
181	-0.0135965200463883
182	-0.0146154139869443
183	-0.0161231148793453
184	-0.0182182420483659
185	-0.0206558362197424
186	-0.0234419272980497
187	-0.026681153127901
188	-0.0301662539088929
189	-0.0338316051858119
190	-0.0376248183876262
191	-0.0415340144879623
192	-0.0454856797179914
193	-0.0494264834820073
194	-0.0533366196986322
195	-0.0571653798519649
196	-0.0608752250761579
197	-0.064441103048805
198	-0.0678364939164178
199	-0.0710391497095628
200	-0.0740318666163482
201	-0.0768011186833344
202	-0.0793374414923127
203	-0.0816344351457303
204	-0.0836888112899032
205	-0.0854995047190847
206	-0.087067629686536
207	-0.0883956442204568
208	-0.0894878975493834
209	-0.0903497021217987
210	-0.090987411434643
211	-0.0914066720599278
212	-0.0916115016007284
213	-0.0935516242519761
214	-0.0982825323845802
215	-0.0969886752896807
216	-0.0873216544775239
217	-0.0793867781900124
218	-0.0772123788196311
219	-0.0720489021676034
220	-0.0615777627247853
221	-0.0604304424903903
222	-0.0572513856236592
223	-0.0474452894449779
224	-0.0467800789127644
225	-0.0451577316480742
226	-0.0364904435748707
227	-0.0358164919978892
228	-0.0354831344947995
229	-0.0300132434247979
230	-0.0273471999895101
231	-0.0278919726385762
232	-0.0254402831852651
233	-0.0209865252527575
234	-0.0219302303864923
235	-0.0212564950855327
236	-0.016333388507177
237	-0.0172235096092992
238	-0.0172645330742558
239	-0.0130779573524249
240	-0.0135367222653766
241	-0.014016435858788
242	-0.0115241382451412
243	-0.0106346189223068
244	-0.011330959275897
245	-0.0103755474884091
246	-0.00840576927672654
247	-0.00912123693437206
248	-0.00903428824717167
249	-0.00673021225211912
250	-0.00730645756012027


==> figures/data/simout-15.tsv <==
0	2.66009022250704
1	2.89772894183261
2	2.97286243710861
3	2.9294225589413
4	2.84213243412407
5	2.74266510497034
6	2.64292895541106
7	2.54698127268073
8	2.45597558945577
9	2.36995627284718
10	2.28860511028262
11	2.21151538032373
12	2.13826737670355
13	2.06847114104371
14	2.00177021065815
15	1.9378464822988
16	1.87641274304178
17	1.81721313810183
18	1.76001849884519
19	1.70462515348186
20	1.65085544308136
21	1.58716538704202
22	1.52405123748096
23	1.47138525949216
24	1.42495621659697
25	1.38166099260225
26	1.3401478482248
27	1.29991004735307
28	1.26076059126639
29	1.22162171696567
30	1.18001539590263
31	1.10507487065015
32	0.964493727280739
33	0.791074853168025
34	0.603046363037834
35	0.413517031219115
36	0.232946012161369
37	0.0813947087678493
38	-0.0616845213885204
39	-0.220332805814058
40	-0.38275625220256
41	-0.540883537893521
42	-0.684575998618095
43	-0.785538183515231
44	-0.87985045044844
45	-0.944530041848822
46	-1.00566728433391
47	-1.03686875282573
48	-1.01926733394885
49	-0.986044085069211
50	-0.927628137744442
51	-0.848154109481785
52	-0.770439572949637
53	-0.694547593357989
54	-0.627501898468538
55	-0.566182811598113
56	-0.502902181910249
57	-0.456297326851403
58	-0.420644715205853
59	-0.390453600160641
60	-0.363120623574916
61	-0.337551553125389
62	-0.313329357508261
63	-0.290321860219829
64	-0.268509343779996
65	-0.247909261219096
66	-0.228538474116785
67	-0.210401664822697
68	-0.193484552260699
69	-0.17776685450711
70	-0.163210163376176
71	-0.14975799715771
72	-0.137349781674297
73	-0.125926254607464
74	-0.115423553822598
75	-0.106825255032945
76	-0.10291232315009
77	-0.0978048856495146
78	-0.0925269382814218
79	-0.0880430237723235
80	-0.0830414667816868
81	-0.0772944179250707
82	-0.0721075582585353
83	-0.0674445959042256
84	-0.0626694361726088
85	-0.0578300482925833
86	-0.053961445330863
87	-0.0502254021066371
88	-0.0465130911725531
89	-0.0432325983164077
90	-0.040341472678449
91	-0.0376052956501471
92	-0.0349909392728787
93	-0.0327351269898646
94	-0.0304478115000038
95	-0.0279804128535304
96	-0.0256458365043972
97	-0.0236011126864053
98	-0.0218639706465744
99	-0.0202745678698957
100	-0.0189447670491827
101	-0.0177045088281726
102	-0.0165332474468531
103	-0.0153709829221427
104	-0.0142642268572253
105	-0.0131399369086704
106	-0.0119912008901917
107	-0.0107866314724738
108	-0.00951486405187829
109	-0.00821383025245126
110	-0.00689240425601234
111	-0.00547015832391029
112	-0.00409888612119502
113	-0.00292326700058343
114	-0.00194554931721846
115	-0.00112160696312458
116	-0.000414672334262178
117	0.000191163342769585
118	0.000707890605405659
119	0.00112854042970501
120	0.00151120838448726
121	0.00177850449579164
122	0.00198957400570432
123	0.00214823756639326
124	0.00225618547764039
125	0.00231778015004913
126	0.00233825751071048
127	0.00232326930273086
128	0.00222045972421903
129	0.00203714707278468
130	0.00185000042889882
131	0.00167930744760092
132	0.00153189640147122
133	0.00140258131060733
134	0.00129708379255256
135	0.00122121404762865
136	0.00118417347753841
137	0.0011861814336882
138	0.00123800511854544
139	0.0013488168865825
140	0.00152220564730499
141	0.00176246883930808
142	0.00207842124042834
143	0.00247398635546148
144	0.00295535090716026
145	0.00353486949294446
146	0.00422008888483649
147	0.00501614513718174
148	0.00590837261204324
149	0.0069173333516872
150	0.00805333854121582
151	0.00931748674093136
152	0.0106920056700739
153	0.0123333602114961
154	0.0144141687978276
155	0.016195801825174
156	0.0180833180095172
157	0.0201176213537035
158	0.0222613359063999
159	0.024553250475055
160	0.0269915402931575
161	0.0295599563637996
162	0.0322392435603254
163	0.0350230005154897
164	0.0392865825829487
165	0.0435620960881216
166	0.0486247890373521
167	0.053430533051579
168	0.0571386094505018
169	0.0610026326603963
170	0.0645165752636587
171	0.067634573201766
172	0.0703001457915922
173	0.0724713872232741
174	0.074123698126519
175	0.075241813736338
176	0.075755602992007
177	0.0759660468964252
178	0.0760631500535063
179	0.0760681490445005
180	0.0761667503052545
181	0.0762380064927499
182	0.0762901924891368
183	0.0764045761301384
184	0.0766725052601145
185	0.0770367994527419
186	0.0775393691867672
187	0.0782171140918084
188	0.0790176526396174
189	0.0799290428180708
190	0.0809235028808759
191	0.0819559458486863
192	0.0829923526762881
193	0.0839931058697374
194	0.0848939544131255
195	0.0856660772195053
196	0.0862924105685696
197	0.0867259299599343
198	0.0869425680015139
199	0.086924486122971
200	0.0866601056664802
201	0.0861441985882578
202	0.0853772405742292
203	0.0843648370053955
204	0.0831169796114288
205	0.0816471109789951
206	0.079971553868039
207	0.0781083871311541
208	0.0760774265289816
209	0.0738989911113421
210	0.0715938916734959
211	0.069181816364936
212	0.0666810209753654
213	0.0646955968753744
214	0.062953772358382
215	0.0598233955484444
216	0.0548027272465514
217	0.0492051272532157
218	0.0459086917630849
219	0.0426062236306262
220	0.0375257905393074
221	0.0348443341494917
222	0.0324109380351292
223	0.0285121746874673
224	0.0262363538378239
225	0.0244215711126863
226	0.0217228179872002
227	0.0197025807125577
228	0.0183091708123992
229	0.0167814274923206
230	0.0149266348901218
231	0.0137908468305188
232	0.0129379246772476
233	0.0115637747903765
234	0.0105734016998404
235	0.00994184023112155
236	0.00928283416973485
237	0.00839611275997321
238	0.00783902682156068
239	0.00779762120866856
240	0.00702656712184613
241	0.00645733770937262
242	0.00664207182745713
243	0.00627016107345746
244	0.00565657610612469
245	0.00570070129022504
246	0.00595749476102458
247	0.00530886026902611
248	0.00510519046974522
249	0.00595135612435627
250	0.00532189032490482


==> figures/data/simout-16.tsv <==
0	-5.32018044501408
1	-5.29950418202262
2	-5.21053776771428
3	-5.09146022117008
4	-4.96955820492857
5	-4.85163361069472
6	-4.738086414781
7	-4.62812102465866
8	-4.52096848591998
9	-4.41608356175295
10	-4.31308371829715
11	-4.21169911904129
12	-4.11173091485323
13	-4.01301884429787
14	-3.91542809777424
15	-3.81884437834285
16	-3.72316549410476
17	-3.62830215716786
18	-3.53417476067327
19	-3.4407136799857
20	-3.34821066362509
21	-3.28606278000147
22	-3.25218811814441
23	-3.2323536021755
24	-3.22167026847096
25	-3.21954870166925
26	-3.22644051187395
27	-3.24280836626314
28	-3.26887606926363
29	-3.29771702218903
30	-3.32142359096644
31	-3.33342858911445
32	-3.29147650817481
33	-3.22217607173884
34	-3.11994357431482
35	-3.01680106388687
36	-2.93503928248961
37	-2.89446141514907
38	-2.86888932757125
39	-2.78455378335989
40	-2.7131918208199
41	-2.65889069276743
42	-2.60230981598202
43	-2.49774363765026
44	-2.39847124244917
45	-2.32519778335364
46	-2.24293067948851
47	-2.16387239558432
48	-2.10684590832515
49	-2.01162190243983
50	-1.93215339243777
51	-1.8409426584468
52	-1.69628588326188
53	-1.6079374075255
54	-1.50392101363163
55	-1.39350783172819
56	-1.3227587401454
57	-1.2427845508053
58	-1.16820518826473
59	-1.09943838159053
60	-1.03485964834009
61	-0.973262475517883
62	-0.914026303352193
63	-0.856927154624829
64	-0.80194084310948
65	-0.749127792317505
66	-0.698570906659112
67	-0.650343577236921
68	-0.604487401377083
69	-0.561018900918272
70	-0.519934880613035
71	-0.481217447080963
72	-0.444827548680223
73	-0.410713656604664
74	-0.378803537429161
75	-0.34989532683993
76	-0.319690651683077
77	-0.289716887481631
78	-0.261625210246744
79	-0.238859053444837
80	-0.218432960765669
81	-0.198743914461022
82	-0.179747678881737
83	-0.164791272497361
84	-0.15021995799714
85	-0.135290648343375
86	-0.123525804282836
87	-0.112751368813326
88	-0.101979346460284
89	-0.0914793252652923
90	-0.0836843788590254
91	-0.0757806250654924
92	-0.067638537517221
93	-0.059975607841916
94	-0.0484403158520177
95	-0.0376547766350019
96	-0.0300396035221333
97	-0.0263735523542314
98	-0.0224418734940148
99	-0.0184288735480025
100	-0.0159451641194409
101	-0.0146345221898614
102	-0.0138281526878996
103	-0.0139423580365334
104	-0.015017940549944
105	-0.016277746347653
106	-0.0177507148724609
107	-0.0198717790756089
108	-0.0222119182134041
109	-0.0244290100524847
110	-0.026625061821535
111	-0.0289731298796445
112	-0.030881709500053
113	-0.0319732571075053
114	-0.032353232498368
115	-0.0322457236340117
116	-0.0318117048903728
117	-0.0311332177076875
118	-0.0302494729116894
119	-0.0291964400404379
120	-0.0280539675072202
121	-0.0268883188792983
122	-0.0257082769068885
123	-0.0245131322761766
124	-0.0233074462741525
125	-0.0221006740507491
126	-0.0209028956219701
127	-0.0197238002048246
128	-0.0184871702948867
129	-0.0171853864985486
130	-0.0159252005133497
131	-0.0147453155459598
132	-0.0136551233390391
133	-0.0126489393206484
134	-0.0117287140554574
135	-0.010898144557997
136	-0.0101636573017467
137	-0.00952448111154702
138	-0.00898478066970942
139	-0.00854778564919312
140	-0.00821486452931675
141	-0.00798839080121727
142	-0.00787301453099265
143	-0.00787098924221352
144	-0.00798529077431964
145	-0.00822166537122371
146	-0.00858298037163641
147	-0.00907166900680467
148	-0.00968221589125906
149	-0.0104224599679039
150	-0.0112956161793729
151	-0.0123023373046518
152	-0.0134383413789596
153	-0.0147624113260076
154	-0.0163356939898209
155	-0.0178843842299461
156	-0.019554101358251
157	-0.0213640385680831
158	-0.0233180135589341
159	-0.0254132023334526
160	-0.0276436031254068
161	-0.0300026905823794
162	-0.0324880737321163
163	-0.0350844031683573
164	-0.0378618961060102
165	-0.0406585984299648
166	-0.0433400639681767
167	-0.0459061682436213
168	-0.0485514380218444
169	-0.0509179494395156
170	-0.0530611902013911
171	-0.0549288872803491
172	-0.0564756579981731
173	-0.0576541354186872
174	-0.0584293245658296
175	-0.0587639357556036
176	-0.0597308016082447
177	-0.0611138762150141
178	-0.0623498954412103
179	-0.0630223451754386
180	-0.0631192223970363
181	-0.0626414864463474
182	-0.0616747785021783
183	-0.0602814612507503
184	-0.0584542632117486
185	-0.0563809632330274
186	-0.0540974418887172
187	-0.0515359609638937
188	-0.0488513987307249
189	-0.0460974376323158
190	-0.0432986844932923
191	-0.0404219313607381
192	-0.0375066729582967
193	-0.0345666223877448
194	-0.0315573347144502
195	-0.0285006973675399
196	-0.0254171854924117
197	-0.0222848269111298
198	-0.0191060740850819
199	-0.015885336413437
200	-0.0126282390501178
201	-0.00934307990492389
202	-0.0060397990819161
203	-0.0027304018596519
204	0.00057183167847441
205	0.00385239374007584
206	0.00709607581851124
207	0.010287257089332
208	0.0134104710204306
209	0.0164507110104131
210	0.0193935197611319
211	0.0222248556949918
212	0.0249304806253772
213	0.0288560273765586
214	0.0353287600261845
215	0.0371652797412221
216	0.0325189272309301
217	0.0301816509367678
218	0.0313036870565608
219	0.0294426785369917
220	0.0240519721854358
221	0.0255861083408988
222	0.0248404475885013
223	0.0189331147574829
224	0.0205437250749538
225	0.0207361605354031
226	0.0147676255876281
227	0.0161139112853312
228	0.0171739636824573
229	0.0132318159324483
230	0.0124205650993603
231	0.0141011258080868
232	0.0125023585080746
233	0.00942275046235275
234	0.0113568286866524
235	0.011314654854355
236	0.00705055433741453
237	0.0088273968492979
238	0.00942550625269445
239	0.00528033614372803
240	0.00651015514355946
241	0.007559098149443
242	0.00488206641765554
243	0.00436445784882
244	0.00567438316974322
245	0.00467484619818359
246	0.0024482745157296
247	0.00381237666531747
248	0.00392909777748363
249	0.00077885612779105
250	0.00198456723527221


==> figures/data/simout-17.tsv <==
0	-25
1	-24.9005773816493
2	-24.5247772201689
3	-24.068592775783
4	-23.5946921049369
5	-23.1194580918236
6	-22.6469446124175
7	-22.177902594987
8	-21.7122231847956
9	-21.2495991488749
10	-20.7897097657083
11	-20.3322543776613
12	-19.8769806115307
13	-19.4236765740859
14	-18.9721647072568
15	-18.5223015246844
16	-18.0739724586322
17	-17.6270897059659
18	-17.1815921754205
19	-16.7374415139184
20	-16.2950578432308
21	-15.9200409435739
22	-15.6185144771438
23	-15.3398975729713
24	-15.0616044701139
25	-14.77550252383
26	-14.4793080194839
27	-14.172754719335
28	-13.8561094800761
29	-13.5235505784288
30	-13.1750484611745
31	-12.8237785237499
32	-12.4645252327439
33	-12.0965341365189
34	-11.712766052917
35	-11.3230482190332
36	-10.9225030578247
37	-10.5217042301095
38	-10.1160027505638
39	-9.71155703161399
40	-9.29748026416569
41	-8.87294828585368
42	-8.44417712312234
43	-8.03094792497396
44	-7.61739778861584
45	-7.21959434033392
46	-6.8223981849979
47	-6.44192570185931
48	-6.10210341202403
49	-5.7667272922954
50	-5.48076186229903
51	-5.22608664009102
52	-4.97051624543277
53	-4.75825838470301
54	-4.51695489224892
55	-4.27962501826978
56	-4.07468155334196
57	-3.85509362452174
58	-3.63224739062247
59	-3.41449516983404
60	-3.20494557142765
61	-3.00471973931519
62	-2.8142324513925
63	-2.63356435849149
64	-2.46261886352288
65	-2.3011865973754
66	-2.14898974566212
67	-2.00569018228105
68	-1.8709478824801
69	-1.74441355103073
70	-1.62570103785473
71	-1.51441836087155
72	-1.41019730923045
73	-1.3126816132297
74	-1.22149678052628
75	-1.13732318776224
76	-1.06185310816718
77	-0.98979095135561
78	-0.918981604769155
79	-0.852428323343984
80	-0.791603585437464
81	-0.73469555698885
82	-0.680557092212497
83	-0.631114759703205
84	-0.585526723745511
85	-0.541897091424368
86	-0.502254004499092
87	-0.465852081470944
88	-0.431666540234861
89	-0.399197184948774
90	-0.370247906969206
91	-0.343409162831493
92	-0.317733662121848
93	-0.292897331181893
94	-0.266495909107165
95	-0.241803492794758
96	-0.220168402516189
97	-0.201985553745899
98	-0.18430581650417
99	-0.166902111809722
100	-0.151161457782573
101	-0.137059639563569
102	-0.123635460982432
103	-0.111319288819315
104	-0.100830069969017
105	-0.0913342555026695
106	-0.0825599595977842
107	-0.0751683817577664
108	-0.0691830000697662
109	-0.0640340058849533
110	-0.0596444072048232
111	-0.0561073500192677
112	-0.053317534369282
113	-0.0509780115735934
114	-0.0488782489620805
115	-0.0469626790856985
116	-0.0452248347884057
117	-0.0436444095882544
118	-0.0422248296269752
119	-0.0408998423876739
120	-0.039563110952435
121	-0.0383462558631207
122	-0.0371949003285437
123	-0.036109047825426
124	-0.03508420756277
125	-0.034114410042851
126	-0.0331953026109133
127	-0.0323240231161579
128	-0.0314774543835146
129	-0.0306700380326683
130	-0.0298997607676297
131	-0.0291722263189307
132	-0.0284874669270092
133	-0.0278467422368509
134	-0.027245088174741
135	-0.0266803085394587
136	-0.0261493913681941
137	-0.0256579419128471
138	-0.0252066303244485
139	-0.0247961608286618
140	-0.0244278567160956
141	-0.0241016788422002
142	-0.0238163909118336
143	-0.0235757442841305
144	-0.0233838296101068
145	-0.0232409601755492
146	-0.023151010186286
147	-0.0231184373764766
148	-0.0231605668696684
149	-0.0232734556375265
150	-0.0234593032704549
151	-0.0237250219743963
152	-0.0240889771705701
153	-0.0244532679350051
154	-0.0247095548494434
155	-0.0253720053115796
156	-0.0261865346212709
157	-0.0271360149196935
158	-0.0282463612453796
159	-0.0295115253585001
160	-0.0309404953030352
161	-0.0325467844817373
162	-0.0343417469964749
163	-0.0363329721012899
164	-0.0378409851020454
165	-0.039620484338454
166	-0.0413580443457269
167	-0.0434956578062309
168	-0.0463069948557706
169	-0.0493527965831984
170	-0.0527935963407611
171	-0.0566246974621052
172	-0.0608326467437585
173	-0.0653922372359013
174	-0.0702576460540847
175	-0.0753714021014087
176	-0.0800746873445846
177	-0.084228548519711
178	-0.0879677659509799
179	-0.0914657530336136
180	-0.0945941213663826
181	-0.0973767576801254
182	-0.0997372774108545
183	-0.101585416031767
184	-0.102889073605688
185	-0.103576987312831
186	-0.103621486190361
187	-0.103078992887228
188	-0.101902245762089
189	-0.100087355109322
190	-0.097653877132613
191	-0.0946674622722448
192	-0.0911407286913803
193	-0.0871048298289896
194	-0.0826477264176884
195	-0.07780065620614
196	-0.07259667672826
197	-0.067118380233941
198	-0.0614247686045228
199	-0.055573912705702
200	-0.04962480385813
201	-0.0436320750519901
202	-0.0376489010516607
203	-0.0317226813411455
204	-0.0258978905505227
205	-0.0202125714253736
206	-0.014701193279766
207	-0.00939217974752893
208	-0.00431000097846024
209	0.000526595869063229
210	0.00510251658597483
211	0.00940665248219652
212	0.0134290562948234
213	0.0157040554442585
214	0.0154275434310449
215	0.0206808068301783
216	0.0312864818446013
217	0.0370140695900147
218	0.0388351572825574
219	0.044472807743194
220	0.0524547413820438
221	0.0518203724218074
222	0.0545572711225475
223	0.0620410060746375
224	0.0594999003996488
225	0.0595897197480593
226	0.0663177023574129
227	0.0628026435171991
228	0.0605924315638866
229	0.0645637146874094
230	0.0628165064805959
231	0.0589045749409811
232	0.0598967593055324
233	0.0606144825004842
234	0.0557532351375505
235	0.05466807261101
236	0.0569806935041957
237	0.0520239348623646
238	0.049898836830149
239	0.0525026834157316
240	0.0481393067910512
241	0.0452120792775448
242	0.0466902506109808
243	0.0442985755324212
244	0.0409150436018635
245	0.0409018772461778
246	0.040512400289451
247	0.037049738009296
248	0.0359626667487642
249	0.0368040757287416
250	0.0336364346914735


==> figures/data/simout-18.tsv <==
0	25
1	24.8114358879258
2	24.4037851868576
3	23.9518293405665
4	23.497942953654
5	23.0468615738171
6	22.5979740092321
7	22.1504800701403
8	21.7038767458023
9	21.257909050441
10	20.8124383526973
11	20.3673853471182
12	19.9227133007177
13	19.4784074100209
14	19.0344698564577
15	18.5909149711677
16	18.1477694034957
17	17.7050692788873
18	17.2628635094746
19	16.8212118224669
20	16.3800396763092
21	15.939015157561
22	15.5034475075871
23	15.0704763729048
24	14.6409692098059
25	14.2158718412004
26	13.7956453846201
27	13.3804683437812
28	12.9703972877977
29	12.5674076427943
30	12.1695729601922
31	11.8127368938585
32	11.5050176892205
33	11.218477084353
34	10.9425978084872
35	10.6668383431728
36	10.3907863054954
37	10.1058309670142
38	9.82941990642329
39	9.56470851517701
40	9.30166606246693
41	9.03844058334352
42	8.77062422240522
43	8.49188521043009
44	8.21311703632973
45	7.9416428712073
46	7.66434405613052
47	7.3795329967567
48	7.09065530747751
49	6.78822138006836
50	6.496834627903
51	6.19709547694015
52	5.90118155880671
53	5.62929418141478
54	5.34248522461245
55	5.07705499351208
56	4.82584430986875
57	4.56380516538002
58	4.30150965587392
59	4.04585701737776
60	3.79988740991861
61	3.56482528081231
62	3.34110051782932
63	3.1287686518824
64	2.92770141825638
65	2.73766251554907
66	2.55835175667076
67	2.3894053268419
68	2.23044882591369
69	2.08109898408013
70	1.94092318732603
71	1.80947802758022
72	1.686337306681
73	1.57109261366566
74	1.4633061755786
75	1.36391147871082
76	1.27153246118538
77	1.18349871458325
78	1.10055343600182
79	1.02580007863422
80	0.955617308455478
81	0.888897654272471
82	0.826622146845867
83	0.77023108779238
84	0.716681240542169
85	0.666036445188685
86	0.620257131291357
87	0.577375278745325
88	0.536884636957691
89	0.499241583582718
90	0.464934794734449
91	0.432484729950936
92	0.401962232625934
93	0.374155808704907
94	0.347473918718633
95	0.322392098142093
96	0.299396099717848
97	0.278441494047254
98	0.258599203973128
99	0.240064347892294
100	0.223403831606404
101	0.207774164651823
102	0.193276365959476
103	0.180055944235425
104	0.167946177322897
105	0.156667109829359
106	0.146346851231755
107	0.136920842811829
108	0.12810847946371
109	0.119920063375441
110	0.112354410334868
111	0.105311173101519
112	0.0987512201036873
113	0.0927059308955664
114	0.087189272985877
115	0.0821510985158795
116	0.077525043904747
117	0.0732653926910727
118	0.0693502994894741
119	0.0656936007603512
120	0.0622487165221264
121	0.0591385728554448
122	0.0562738764894597
123	0.0536197437111268
124	0.0511551245456463
125	0.0488634336877025
126	0.0467299630213631
127	0.0447404206104194
128	0.0429339181433104
129	0.0412691867240964
130	0.0397385013809286
131	0.0383203330056929
132	0.036997035278743
133	0.0357679030633866
134	0.0346336793436475
135	0.0335963219089832
136	0.032656770995259
137	0.0318166535302851
138	0.0310756576216376
139	0.0304341434272457
140	0.0298930704286322
141	0.0294536012723192
142	0.0291190735787579
143	0.02889558907391
144	0.0287912309414518
145	0.0288149063964145
146	0.0289765748700859
147	0.0292857966632027
148	0.0297502719106291
149	0.0303830270861649
150	0.0311972976318575
151	0.0322044681315976
152	0.0334106243642509
153	0.0348131304712158
154	0.0364147839819768
155	0.0382943057941443
156	0.0404369683066612
157	0.0428574071776531
158	0.0455413064338028
159	0.0485286717797813
160	0.0518330908704279
161	0.0554551566539043
162	0.0593859813739748
163	0.0636318379739169
164	0.0687476822556636
165	0.0742615497986243
166	0.0806561390215847
167	0.087371140018055
168	0.0937095355252122
169	0.10058165816948
170	0.107565091204544
171	0.114551553346843
172	0.12139447053632
173	0.127931363301112
174	0.133973655297133
175	0.139311635964388
176	0.142563739572214
177	0.14386986524476
178	0.143670884927269
179	0.142216900310302
180	0.139510479807198
181	0.135427485608274
182	0.12993801801745
183	0.123139227590617
184	0.115282276623603
185	0.106379072767901
186	0.096654873134975
187	0.0864483594357548
188	0.0758290615632671
189	0.0649600048043357
190	0.0540013485565591
191	0.0431375901390645
192	0.0324668593892685
193	0.0220830004363552
194	0.0121053656116938
195	0.00258965333348371
196	-0.00642085522067504
197	-0.0148714016639548
198	-0.0227321175047885
199	-0.0299848480143243
200	-0.0366201357352756
201	-0.0426381559390752
202	-0.0480457381867003
203	-0.0528565948388096
204	-0.0570891232794306
205	-0.0607662573361578
206	-0.0639138468636649
207	-0.0665601729680931
208	-0.0687351423911098
209	-0.0704696961137845
210	-0.0717953038915864
211	-0.0727429097682837
212	-0.0733422202523526
213	-0.0726915828028947
214	-0.0693349068886464
215	-0.069431923006217
216	-0.0726801633539065
217	-0.0729317845352755
218	-0.0710986709760046
219	-0.0713863974285438
220	-0.0726373439178785
221	-0.0699839515157246
222	-0.068909562775719
223	-0.0695650446452794
224	-0.0665366796166786
225	-0.064533462274488
226	-0.0644342828185085
227	-0.0614987003646013
228	-0.0589865225462542
229	-0.0578223191127272
230	-0.0555622915660994
231	-0.0529690324692735
232	-0.0511318504007878
233	-0.0493006668418881
234	-0.0469743700249134
235	-0.0450020045972543
236	-0.0431263004573097
237	-0.0412698881411364
238	-0.0394642146794801
239	-0.0373356122665971
240	-0.0359632007484132
241	-0.0345189474685652
242	-0.0323524302458775
243	-0.0310929163133729
244	-0.0301405926232956
245	-0.0283093664467025
246	-0.0267032161867977
247	-0.026274984204397
248	-0.0249790393691303
249	-0.0228376603895031
250	-0.0228423298893787


==> figures/data/simout-19.tsv <==
0	0
1	0.0891414937235335
2	0.120992033311214
3	0.116763435216523
4	0.0967491512829124
5	0.0725965180065011
6	0.0489706031853945
7	0.0274225248467737
8	0.00834643899323262
9	-0.0083099015661614
10	-0.0227285869890043
11	-0.0351309694569726
12	-0.0457326891870309
13	-0.0547308359350183
14	-0.0623051492009512
15	-0.0686134464833577
16	-0.0737969448634503
17	-0.0779795729213317
18	-0.0812713340541205
19	-0.0837703085485015
20	-0.0849818330784757
21	-0.0189742139871072
22	0.115066969556679
23	0.269421200066547
24	0.420635260307982
25	0.55963068262961
26	0.68366263486375
27	0.792286375553751
28	0.88571219227838
29	0.956142935634507
30	1.00547550098229
31	1.01104162989137
32	0.959507543523415
33	0.878057052165917
34	0.770168244429846
35	0.656209875860435
36	0.531716752329313
37	0.415873263095279
38	0.286582844140502
39	0.146848516436977
40	-0.00418579830124655
41	-0.165492297489841
42	-0.326447099282884
43	-0.46093728545613
44	-0.595719247713902
45	-0.722048530873381
46	-0.841945871132613
47	-0.93760729489739
48	-0.988551895453476
49	-1.02149408777296
50	-1.01607276560397
51	-0.971008836849131
52	-0.93066531337394
53	-0.871035796711769
54	-0.825530332363523
55	-0.7974299752423
56	-0.751162756526798
57	-0.708711540858289
58	-0.669262265251451
59	-0.631361847543722
60	-0.594941838490967
61	-0.56010554149712
62	-0.526868066436831
63	-0.495204293390923
64	-0.465082554733485
65	-0.43647591817367
66	-0.40936201100863
67	-0.38371514456087
68	-0.359500943433595
69	-0.336685433049394
70	-0.315222149471297
71	-0.295059666708666
72	-0.276139997450542
73	-0.258411000435948
74	-0.241809395052317
75	-0.226588290948568
76	-0.209679353018198
77	-0.19370776322765
78	-0.181571831232664
79	-0.173371755290241
80	-0.164013723018004
81	-0.15420209728361
82	-0.146065054633359
83	-0.139116328089168
84	-0.131154516796667
85	-0.124139353764309
86	-0.118003126792258
87	-0.111523197274374
88	-0.105218096722823
89	-0.100044398633944
90	-0.0946868877652505
91	-0.0890755671194361
92	-0.0842285705040724
93	-0.0812584775230267
94	-0.080978009611467
95	-0.0805886053473501
96	-0.0792276972016459
97	-0.0764559403013605
98	-0.0742933874689495
99	-0.0731622360825723
100	-0.0722423738238169
101	-0.0707145250882548
102	-0.0696409049770295
103	-0.0687366554161312
104	-0.0671161073538857
105	-0.0653328543266969
106	-0.063786891633956
107	-0.0617524610540631
108	-0.0589254793939511
109	-0.0558860574904883
110	-0.0527100031300444
111	-0.0492038230822297
112	-0.0454336857343975
113	-0.0417279193219731
114	-0.038311024023789
115	-0.0351884194301954
116	-0.0323002091163631
117	-0.0296209831028177
118	-0.027125469862514
119	-0.0247937583726853
120	-0.0226856055696985
121	-0.0207923169923315
122	-0.0190789761609307
123	-0.0175106958857081
124	-0.0160709169828621
125	-0.0147490236448509
126	-0.0135346604104641
127	-0.0124163974942394
128	-0.0114564637598105
129	-0.010599148691436
130	-0.00983874061329215
131	-0.00914810668674804
132	-0.008509568351727
133	-0.00792116082654248
134	-0.00738859116892132
135	-0.00691601336951797
136	-0.0065073796270716
137	-0.00615871161741621
138	-0.00586902729719552
139	-0.00563798259855486
140	-0.00546521371252195
141	-0.00535192243011173
142	-0.00530268266692446
143	-0.0053198447897862
144	-0.00540740133135986
145	-0.00557394622087171
146	-0.00582556468377171
147	-0.00616735928675549
148	-0.00658970504096001
149	-0.00710957144866708
150	-0.00773799436140243
151	-0.00847944615723017
152	-0.0093216471936528
153	-0.0103598625362245
154	-0.0117052291325055
155	-0.0129223004825505
156	-0.0142504336853913
157	-0.01572139225796
158	-0.0172949451884525
159	-0.0190171464213091
160	-0.0208925955673926
161	-0.0229083721721666
162	-0.0250442343775004
163	-0.0272988658726123
164	-0.0309066971536032
165	-0.0346410654601836
166	-0.0392980946758583
167	-0.0438754822118517
168	-0.0474025406694416
169	-0.0512288615862515
170	-0.0547714948637528
171	-0.057926855884725
172	-0.060561823792576
173	-0.0625391260652237
174	-0.0637160092430489
175	-0.0639402338630091
176	-0.0624890522276296
177	-0.0596413167250622
178	-0.0557031189762885
179	-0.0507511472766888
180	-0.0449163584408025
181	-0.038050727928161
182	-0.030200740606595
183	-0.0215538115588342
184	-0.0123932030179303
185	-0.00280208545506899
186	0.00696661305540158
187	0.0166306334514865
188	0.0260731841988373
189	0.0351273503050007
190	0.0436525285760254
191	0.0515298721331388
192	0.0586738693021263
193	0.0650218293926337
194	0.0705423608059661
195	0.0752110028726438
196	0.0790175319489066
197	0.0819897818979238
198	0.0841568861092967
199	0.0855587607199846
200	0.0862449395934193
201	0.0862702309910506
202	0.0856946392383535
203	0.0845792761799258
204	0.08298701382996
205	0.0809788287615461
206	0.0786150401434371
207	0.0759523527156225
208	0.0730451433695638
209	0.0699431002447568
210	0.0666927873056053
211	0.0633362572860872
212	0.0599131639575226
213	0.0569875273586784
214	0.0539073634576237
215	0.0487511161760183
216	0.0413936815093261
217	0.035917714945261
218	0.0322635136934608
219	0.0269135896853492
220	0.0201826025358354
221	0.0181635790938888
222	0.014352291653164
223	0.00752403857063522
224	0.00703677921702939
225	0.00494374252642182
226	-0.00188341953889792
227	-0.00130394315259053
228	-0.0016059090176328
229	-0.00674139557468223
230	-0.00725421491450273
231	-0.00593554247169292
232	-0.00876490890474502
233	-0.0113138156585968
234	-0.00877886511264414
235	-0.00966606801377035
236	-0.0138543930468931
237	-0.010754046721242
238	-0.0104346221506685
239	-0.0151670711491342
240	-0.0121761060426313
241	-0.0106931318090084
242	-0.0143378203651111
243	-0.0132056592190412
244	-0.0107744509785539
245	-0.0125925107994751
246	-0.0138091841026609
247	-0.0107747538048849
248	-0.0109836273796342
249	-0.0139664153392312
250	-0.0107941048021155


==> figures/data/simout-2.tsv <==
0	97.082439194738
1	96.2778299256989
2	95.4639598399022
3	94.6653921090093
4	93.8649834718673
5	93.0531111377849
6	92.2277731848736
7	91.3894317751322
8	90.5390661927423
9	89.6776927600153
10	88.8062531295733
11	87.9256045699424
12	87.0365213786963
13	86.139711224338
14	85.2358226811232
15	84.3254462712547
16	83.4091245214252
17	82.487351711646
18	81.5605740999631
19	80.6291956138632
20	79.6931579311628
21	78.6715004172889
22	77.5666915503431
23	76.4422092800168
24	75.3161983220466
25	74.1931377605665
26	73.0738474738593
27	71.9582856778851
28	70.846374198731
29	69.7443756199645
30	68.6554211356815
31	67.5604737229897
32	66.4683741745916
33	65.3835903490783
34	64.3193377126769
35	63.262216002193
36	62.2160266985853
37	61.1741168323309
38	60.1580569495112
39	59.1750399651206
40	58.217579788928
41	57.2887197410477
42	56.3701782054234
43	55.469999902355
44	54.5649489724671
45	53.3162342233708
46	52.0753730237467
47	50.888704999537
48	49.7333353340654
49	48.5939706472929
50	47.5030135008267
51	46.4305253154064
52	45.348081341832
53	44.287045837604
54	43.2436308970471
55	42.1794280188564
56	41.1247702353007
57	40.1269860446551
58	39.1926019248689
59	38.2929063199807
60	37.4105803870941
61	36.5377113271146
62	35.6711802365074
63	34.8101425226316
64	33.9547896862989
65	33.1058191858684
66	32.2641740866501
67	31.4309706393231
68	30.6074138074678
69	29.794791714208
70	28.9945299732871
71	28.2081673207319
72	27.4373455771348
73	26.6838194529401
74	25.9494950577127
75	25.2298521152825
76	24.5094339589684
77	23.8441462772533
78	23.2168206868126
79	22.6097235690729
80	22.0340689069837
81	21.5093066610348
82	21.0211279073649
83	20.4251824197318
84	19.6006661150649
85	18.7988868288014
86	18.0102560753202
87	17.2479193006968
88	16.5235855352294
89	15.829100963702
90	15.174125440848
91	14.5733629565537
92	14.0350759219168
93	13.556515055024
94	13.0998113915231
95	12.6363924947542
96	12.1666910116373
97	11.7183039833529
98	11.322711598735
99	10.9753564191151
100	10.6677517864853
101	10.3995628277384
102	10.192395160721
103	10.0489542472372
104	9.96641368678702
105	9.95160625295573
106	10.0103885054393
107	10.1402340275448
108	10.3334946637074
109	10.5905591044736
110	10.9082487112391
111	11.2902960297169
112	11.7637481132084
113	12.3383670049366
114	13.0074082134518
115	13.7585494090681
116	14.5786705971631
117	15.4562003144917
118	16.3814827464672
119	17.3464716051784
120	18.344731411504
121	19.3701691720819
122	20.4188028634454
123	21.4870660549698
124	22.5719737886698
125	23.6710280244653
126	24.7821181877102
127	25.9034257787848
128	27.0338297936287
129	28.1725446240175
130	29.3169000679209
131	30.4654455241701
132	31.6171672015552
133	32.7712281838446
134	33.9257897191136
135	34.8886041488465
136	35.862102526515
137	36.844820753061
138	37.8353400392249
139	38.8323292498095
140	39.8345583265217
141	40.8408755879944
142	41.8501985054017
143	42.8615341079375
144	43.8739561766473
145	44.8865905125996
146	45.898639281957
147	46.9093638085198
148	47.9181139125946
149	48.9242356602268
150	49.9271450411147
151	50.9263161330985
152	51.921289300788
153	52.9115033233888
154	53.8964358062236
155	54.8763660072524
156	55.8506953698433
157	56.8191674059049
158	57.7816243575261
159	58.7379522171899
160	59.6881141676476
161	60.6321449931677
162	61.5701499721965
163	62.5023105129155
164	63.4281673032957
165	64.3488918979621
166	65.2645730079877
167	66.1761648744389
168	67.0843807208228
169	67.9892047771715
170	68.8912623742954
171	69.7909262370699
172	70.6884516525605
173	71.5839162640518
174	72.4771780201851
175	73.0676692262626
176	73.5988852307776
177	74.1105186296434
178	74.603780126753
179	75.0804896804782
180	75.5427819276744
181	75.9930308595052
182	76.4331734294348
183	76.864701793676
184	77.2887573494354
185	77.7063437332002
186	78.1181058705762
187	78.5245402338655
188	78.9260848103073
189	79.3230394842256
190	79.7156287955169
191	80.1040220348219
192	80.4883469460811
193	80.8686843133956
194	81.2450966026239
195	81.617622239438
196	81.9862803750885
197	82.3510962185868
198	82.7120943484547
199	83.0693038742769
200	83.4227655605942
201	83.7725312636543
202	84.1186692340929
203	84.4612622512596
204	84.8004109425461
205	85.1362312455608
206	85.4688562400818
207	85.7984336501072
208	86.1251252988769
209	86.4491049766667
210	86.7705579615385
211	87.0896810327515
212	87.4066835925191
213	87.7219925560324
214	88.0450284537214
215	88.3509703337664
216	88.6373848875333
217	88.9278783764538
218	89.2025189896442
219	89.460189941745
220	89.7251210729928
221	89.9845640134308
222	90.2297649182907
223	90.4820639774276
224	90.7394572594478
225	90.9836518891206
226	91.2312829377701
227	91.4943818458604
228	91.7449804051157
229	91.9933654301721
230	92.2655395386049
231	92.5271839378894
232	92.7825145008718
233	93.0630455556592
234	93.3386221329259
235	93.6064999273229
236	93.8937330362127
237	94.1847632797505
238	94.4677490268858
239	94.7620074496328
240	95.0696614259304
241	95.3695923178901
242	95.6724451238265
243	95.9971289828122
244	96.3150860131011
245	96.630906386412
246	96.9704558421844
247	97.3072216420343
248	97.6404628767512
249	97.9925731896211
250	98.3485259505713


==> figures/data/simout-20.tsv <==
0	-11.2336650798242
1	-11.1797794490694
2	-11.0084928259452
3	-10.7985001049913
4	-10.5853220134416
5	-10.3759473561679
6	-10.1699975530225
7	-9.96616921000404
8	-9.76349155944739
9	-9.56139974236522
10	-9.35959009892711
11	-9.15791049313518
12	-8.95630006858347
13	-8.75474957261694
14	-8.5532728844085
15	-8.35189874669184
16	-8.15066635354893
17	-7.94961680312794
18	-7.74879616136875
19	-7.54825368778013
20	-7.34825227004321
21	-7.26552234496313
22	-7.3592722233927
23	-7.51920740275032
24	-7.69187308257997
25	-7.85661139660052
26	-8.00621169560508
27	-8.13857174503417
28	-8.25325772458148
29	-8.34069979231112
30	-8.36316597553509
31	-8.40085522599464
32	-8.43640910885975
33	-8.46197910465104
34	-8.44085209877696
35	-8.39358633792333
36	-8.36147783218365
37	-8.32420185778497
38	-8.27202410307782
39	-8.1425405023357
40	-8.02023931154257
41	-7.90368389460215
42	-7.77051592560169
43	-7.57105985183303
44	-7.36115511607648
45	-7.11674936114664
46	-6.84564896779092
47	-6.55969233718304
48	-6.24872696484212
49	-5.91652341372269
50	-5.5860275611434
51	-5.25760424329897
52	-4.93046616897415
53	-4.62692283096054
54	-4.35031219764536
55	-4.06165684347017
56	-3.7958213573779
57	-3.56182260604374
58	-3.35114604157385
59	-3.15473210638041
60	-2.96844271650527
61	-2.7908359599278
62	-2.62150411982822
63	-2.46036815039813
64	-2.30740563915238
65	-2.16255941635578
66	-2.02571428690483
67	-1.89668606790417
68	-1.77525518575667
69	-1.6611669997375
70	-1.55411761110426
71	-1.45377589525619
72	-1.3598159560688
73	-1.27191224892372
74	-1.18971568764035
75	-1.11302015528517
76	-1.03920304057328
77	-0.968331857634559
78	-0.906339278535694
79	-0.851830465306735
80	-0.797234347049439
81	-0.744558949757958
82	-0.698012544701674
83	-0.654771209374493
84	-0.612176738511348
85	-0.572683382675866
86	-0.537568166302767
87	-0.503233615077375
88	-0.470582031027699
89	-0.441427815271418
90	-0.413779807125534
91	-0.387079072368339
92	-0.362541247812658
93	-0.340351116797128
94	-0.319160142954922
95	-0.299420618399988
96	-0.28146052463498
97	-0.263419355843976
98	-0.246640731613705
99	-0.231443837103344
100	-0.216634224205894
101	-0.202825051608482
102	-0.190245542118419
103	-0.178473924473468
104	-0.167166326679888
105	-0.157120545941856
106	-0.14790871128656
107	-0.139058678459737
108	-0.130922102143637
109	-0.123615595074887
110	-0.11679276235924
111	-0.110322200656181
112	-0.104145976840888
113	-0.0982786353405718
114	-0.0927233876210289
115	-0.0874593867679341
116	-0.0824730922100336
117	-0.0777610701107356
118	-0.073248937134192
119	-0.0689106571770708
120	-0.0648356503203651
121	-0.0610118185822976
122	-0.057449460435846
123	-0.0541169028637238
124	-0.0509888402566467
125	-0.0480496506045931
126	-0.045289827294682
127	-0.0427020484813383
128	-0.0402712879343987
129	-0.0380588571901228
130	-0.0360315172990786
131	-0.0341348368243191
132	-0.0323562973729796
133	-0.0306886648469193
134	-0.0291259508912223
135	-0.0276642607492175
136	-0.026303739322131
137	-0.0250426503507102
138	-0.0238750223404249
139	-0.0227905388559551
140	-0.0217806277678685
141	-0.0208398997928745
142	-0.0199646285809694
143	-0.0191501445619586
144	-0.0183908567228883
145	-0.01768142228687
146	-0.0170161449144199
147	-0.0163899189821048
148	-0.0157967138451518
149	-0.0152327660358571
150	-0.0146946823291492
151	-0.0141797011716518
152	-0.0136845660460452
153	-0.0132224808135248
154	-0.0128214043600385
155	-0.0124184047321618
156	-0.0120479209088424
157	-0.0117196218295543
158	-0.0114401673197024
159	-0.0112156711584523
160	-0.0110567988789878
161	-0.0109756989603564
162	-0.0109872003989864
163	-0.0111081787336369
164	-0.0113654989817986
165	-0.0116691935777098
166	-0.0119922050535415
167	-0.0123741379726363
168	-0.0128606859936777
169	-0.013455155797117
170	-0.0142060557646824
171	-0.0151442124844348
172	-0.0162999554721264
173	-0.0176982501489622
174	-0.0193569951010595
175	-0.0212888027753717
176	-0.0236615852913511
177	-0.0264775912117781
178	-0.0296538825603285
179	-0.0330636894401488
180	-0.0366093975204835
181	-0.0401881208690966
182	-0.0437176448719789
183	-0.0471390497996698
184	-0.0503894096430537
185	-0.053459707543988
186	-0.0563385911886689
187	-0.0589974491644849
188	-0.0614548961025658
189	-0.0637215802068178
190	-0.0658056779055816
191	-0.0677052817271893
192	-0.0694334967165355
193	-0.0710000343714539
194	-0.0724042411049046
195	-0.0736548474854741
196	-0.0747575294931835
197	-0.07570879797301
198	-0.0765081116004636
199	-0.0771536663517054
200	-0.0776437871282596
201	-0.0779766860806479
202	-0.0781517186580976
203	-0.0781689508524792
204	-0.0780300924197084
205	-0.0777378814780834
206	-0.0772965439842235
207	-0.0767113220297828
208	-0.0759888414687637
209	-0.0751366230934307
210	-0.074162967717359
211	-0.0730754528984772
212	-0.0718793223368683
213	-0.0702645565482243
214	-0.0694759322449823
215	-0.0696753574973519
216	-0.067497200200239
217	-0.0638818142443913
218	-0.0609977278587932
219	-0.0596325762743053
220	-0.057838349659872
221	-0.053894244940011
222	-0.0522502389455948
223	-0.0508512572607875
224	-0.0466494455314983
225	-0.0448644632574773
226	-0.0437059801625912
227	-0.0398331347183793
228	-0.0378594356442967
229	-0.0366781023339504
230	-0.0336520186108871
231	-0.0313465101091985
232	-0.0302188577183715
233	-0.0281587665767402
234	-0.0254858266190086
235	-0.0244925472023905
236	-0.0232097747059621
237	-0.0203337991624073
238	-0.0194316099382252
239	-0.0185686050102101
240	-0.0159389088003845
241	-0.0149760908986307
242	-0.014246864549305
243	-0.0122788026121805
244	-0.0111271316907358
245	-0.0105299822301799
246	-0.00923696235709137
247	-0.00787486556358985
248	-0.00743838458310542
249	-0.00664108569385213
250	-0.00518048538636684


==> figures/data/simout-21.tsv <==
0	-11.2336650798242
1	-11.152598068205
2	-10.9714102919922
3	-10.7665544115128
4	-10.5498807757458
5	-10.3277662785624
6	-10.1044605012789
7	-9.88223352671123
8	-9.66215244315789
9	-9.44459364176679
10	-9.22961181191734
11	-9.01711037220608
12	-8.80693048306772
13	-8.59889353829419
14	-8.39282233992138
15	-8.18854885477147
16	-7.98591779181738
17	-7.78479153552762
18	-7.58505063414249
19	-7.38659189040764
20	-7.18945089529784
21	-7.00152217164782
22	-6.81254358302863
23	-6.62127496199278
24	-6.43096485845145
25	-6.24316492345388
26	-6.05832635145993
27	-5.87649750700494
28	-5.69760770847311
29	-5.52224810551211
30	-5.35502499710545
31	-5.21626742506736
32	-5.14097860244758
33	-5.0920594981202
34	-5.05118898609347
35	-5.00666789352291
36	-4.9480602769728
37	-4.86160936600271
38	-4.76173856187244
39	-4.66833805558482
40	-4.57015357122517
41	-4.46303199770087
42	-4.34723376844018
43	-4.21155040607012
44	-4.07036490778632
45	-3.91264157408211
46	-3.75416109893137
47	-3.58194382490535
48	-3.39751928765867
49	-3.22172603938621
50	-3.04259071822338
51	-2.8723886659043
52	-2.71477513237725
53	-2.55906864444914
54	-2.41425779365196
55	-2.28147869626703
56	-2.14753272283809
57	-2.02072312014036
58	-1.89874883079464
59	-1.78211160419211
60	-1.67144787477968
61	-1.56700364647785
62	-1.46874391789283
63	-1.3764784265108
64	-1.28994392378087
65	-1.20884707056464
66	-1.13288816519257
67	-1.06175994096822
68	-0.995182299609885
69	-0.932894333955909
70	-0.874622035447667
71	-0.820104090500418
72	-0.769102989263158
73	-0.721402646716099
74	-0.67678003779195
75	-0.634691720267998
76	-0.597544873360005
77	-0.56516996932175
78	-0.534723894505068
79	-0.503469085246914
80	-0.473276406316955
81	-0.445733357376255
82	-0.419811631150379
83	-0.393981606869891
84	-0.370192903693781
85	-0.348396660586747
86	-0.327159000879396
87	-0.307040358839243
88	-0.288621609419326
89	-0.271438753293226
90	-0.254656841809654
91	-0.239213769151471
92	-0.225047020603959
93	-0.211544889027897
94	-0.199465938396309
95	-0.188349442850888
96	-0.177669784999452
97	-0.167221186506777
98	-0.157674985209648
99	-0.148974073232938
100	-0.140562342928202
101	-0.132629942152843
102	-0.12530896469447
103	-0.118476866507367
104	-0.111789380309109
105	-0.105576082798498
106	-0.0998217809575683
107	-0.0943348076921673
108	-0.0890405515866712
109	-0.0841142321936479
110	-0.0794951600246501
111	-0.0750875145160386
112	-0.0708097625275581
113	-0.0666721669548611
114	-0.0627030667408457
115	-0.0588950778471062
116	-0.0552239167696804
117	-0.0516837136464652
118	-0.0483029941201032
119	-0.0450192358174633
120	-0.0418255609927165
121	-0.0387434247706118
122	-0.0358062303113496
123	-0.0330026591482149
124	-0.0303168177040085
125	-0.0277361970630601
126	-0.0252512298071901
127	-0.0228544152968624
128	-0.0204862818875888
129	-0.0182060663379104
130	-0.0161580648522195
131	-0.0142733879841233
132	-0.0125173605711044
133	-0.0108653512590982
134	-0.00929884893781896
135	-0.00780799264584964
136	-0.00638943214507748
137	-0.00504241311858511
138	-0.00376935195479966
139	-0.00257380693342402
140	-0.00145720398239835
141	-0.000417544362362854
142	0.000548753397541013
143	0.00144437334872904
144	0.00227057005431419
145	0.00302831857236185
146	0.00371943062249791
147	0.00434686564244124
148	0.00491483071315102
149	0.00542741699609284
150	0.0058905528667248
151	0.0063113620252766
152	0.00669741330902696
153	0.00704638222675413
154	0.00738214341923626
155	0.00778762263531707
156	0.00824136266370257
157	0.00875328855218704
158	0.00933672587341317
159	0.0100109052290245
160	0.0107956625931624
161	0.0117118801739569
162	0.0127780829284561
163	0.0140147861763671
164	0.0154436950427526
165	0.0170525323110766
166	0.0188777620873886
167	0.0209126773959047
168	0.0231090137512258
169	0.0255627037598538
170	0.0282475653295071
171	0.031158850665884
172	0.0342827419209701
173	0.0375978969767967
174	0.0410702064631927
175	0.0446590098406023
176	0.0481214527033975
177	0.0513918069377635
178	0.0544611961390018
179	0.0573202094422944
180	0.0599258353970624
181	0.0622328797542124
182	0.0642038919799717
183	0.0658244209067593
184	0.067101817738993
185	0.0680276059794647
186	0.0686240080262168
187	0.0689260503053273
188	0.0689374328462993
189	0.0686777509558025
190	0.068169197475493
191	0.0674407518878937
192	0.066509477998177
193	0.0653945252902632
194	0.0641231866794678
195	0.0627123430386662
196	0.0611775264855581
197	0.0595402775082237
198	0.0578170709943153
199	0.0560222504257766
200	0.0541691810716678
201	0.0522694909011445
202	0.0503341382725297
203	0.0483728535872174
204	0.0463949994187667
205	0.0444090337469509
206	0.0424230953842279
207	0.0404445955039288
208	0.0384807371862621
209	0.0365381126722157
210	0.0346229753298468
211	0.0327403163420481
212	0.0308934006788322
213	0.029253963043999
214	0.0284150650874118
215	0.0263812200140796
216	0.0218201106363205
217	0.0179601347166187
218	0.0155365052529186
219	0.0129860365619638
220	0.00992077316325268
221	0.0079438808538761
222	0.00620087697864236
223	0.00373556957861876
224	0.00226091551244245
225	0.00115116426156625
226	-0.000819456649030492
227	-0.0018340356871489
228	-0.00244819412003139
229	-0.00373893109992363
230	-0.0046148514911124
231	-0.00489973694292445
232	-0.00555258695591387
233	-0.00637805352451704
234	-0.00644718647416287
235	-0.00667338956569807
236	-0.00738653076552875
237	-0.00731834821029853
238	-0.0073195414059164
239	-0.00782405348078452
240	-0.00768327145032544
241	-0.00754438145671532
242	-0.00777072394267009
243	-0.00771695133959849
244	-0.00746045441397403
245	-0.00747365887874096
246	-0.00753656436176975
247	-0.00716065702289903
248	-0.007093228376295
249	-0.00721921697890338
250	-0.00673618263008713


==> figures/data/simout-22.tsv <==
0	22.4673301596483
1	22.3323775172744
2	21.9799031179373
3	21.5650545165042
4	21.1352027891874
5	20.7037136347302
6	20.2744580543014
7	19.8484027367153
8	19.4256440026053
9	19.005993384132
10	18.5892019108444
11	18.1750208653413
12	17.7632305516512
13	17.3536431109111
14	16.9460952243299
15	16.5404476014633
16	16.1365841453663
17	15.7344083386556
18	15.3338467955112
19	14.9348455781878
20	14.537703165341
21	14.267044516611
22	14.1718158064213
23	14.1404823647431
24	14.1228379410314
25	14.0997763200544
26	14.064538047065
27	14.0150692520391
28	13.9508654330546
29	13.8629478978232
30	13.7181909726405
31	13.617122651062
32	13.5773877113073
33	13.5540386027712
34	13.4920410848704
35	13.4002542314462
36	13.3095381091564
37	13.1858112237877
38	13.0337626649503
39	12.8108785579205
40	12.5903928827678
41	12.366715892303
42	12.1177496940419
43	11.7826102579032
44	11.4315200238628
45	11.0293909352288
46	10.5998100667223
47	10.1416361620884
48	9.64624625250078
49	9.1382494531089
50	8.62861827936679
51	8.12999290920327
52	7.64524130135141
53	7.18599147540968
54	6.76456999129733
55	6.34313553973719
56	5.94335408021599
57	5.5825457261841
58	5.24989487236851
59	4.93684371057252
60	4.63989059128494
61	4.35783960640566
62	4.09024803772104
63	3.83684657690894
64	3.59734956293326
65	3.3714064869204
66	3.15860245209739
67	2.95844600887238
68	2.77043748536655
69	2.59406133369342
70	2.42873964655191
71	2.27387998575663
72	2.12891894533195
73	1.99331489563982
74	1.86649572543229
75	1.74771187555319
76	1.63674791393329
77	1.53350182695632
78	1.44106317304075
79	1.35529955055363
80	1.2705107533664
81	1.19029230713421
82	1.11782417585205
83	1.04875281624437
84	0.982369642205121
85	0.921080043262599
86	0.864727167182171
87	0.810273973916638
88	0.759203640447025
89	0.712866568564644
90	0.668436648935195
91	0.626292841519838
92	0.58758826841661
93	0.551896005825032
94	0.518626081351238
95	0.487770061250876
96	0.459130309634425
97	0.430640542350739
98	0.404315716823353
99	0.380417910336282
100	0.35719656713411
101	0.335454993761317
102	0.315554506812882
103	0.296950790980828
104	0.278955706989011
105	0.262696628740354
106	0.24773049224415
107	0.233393486151904
108	0.219962653730301
109	0.207729827268535
110	0.196287922383897
111	0.185409715172206
112	0.17495573936846
113	0.164950802295412
114	0.155426454361882
115	0.146354464615062
116	0.137697008979721
117	0.129444783757179
118	0.121551931254288
119	0.113929892994555
120	0.106661211313074
121	0.0997552433529023
122	0.0932556907471742
123	0.0871195620119387
124	0.0813056579606624
125	0.0757858476676319
126	0.0705410571018863
127	0.0655564637782149
128	0.0607575698220089
129	0.0562649235280546
130	0.0521895821513052
131	0.0484082248084494
132	0.0448736579440983
133	0.0415540161060388
134	0.0384247998290412
135	0.0354722533950742
136	0.0326931714671872
137	0.0300850634693024
138	0.0276443742952317
139	0.0253643457893649
140	0.023237831750281
141	0.0212574441552373
142	0.0194158751834284
143	0.0177057712132367
144	0.0161202866685954
145	0.0146531037145188
146	0.0132967142919185
147	0.0120430533396743
148	0.0108818831320079
149	0.00980534903975361
150	0.00880412946243858
151	0.00786833914636098
152	0.00698715273702177
153	0.00617609858676005
154	0.00543926094078806
155	0.00463078209684831
156	0.00380655824513987
157	0.00296633327736728
158	0.00210344144627506
159	0.00120476592944208
160	0.000261136285825359
161	-0.00073618121360397
162	-0.00179088252946613
163	-0.0029066074427444
164	-0.00407819606096105
165	-0.00538333873335972
166	-0.00688555703385063
167	-0.00853853942326133
168	-0.0102483277575551
169	-0.0121075479627475
170	-0.0140415095648212
171	-0.0160146381814457
172	-0.0179827864488402
173	-0.0198996468278345
174	-0.0217132113621297
175	-0.0233702070652306
176	-0.0244598674120535
177	-0.024914215725989
178	-0.0248073135786662
179	-0.0242565200021385
180	-0.0233164378765718
181	-0.0220447588851123
182	-0.020486247107991
183	-0.0186853711070842
184	-0.0167124080959393
185	-0.0145678984354731
186	-0.0122854168375479
187	-0.0099286011408406
188	-0.00748253674373167
189	-0.00495617074897936
190	-0.00236351956991498
191	0.000264529839290262
192	0.00292401871835679
193	0.00560550908118707
194	0.00828105442543858
195	0.0109425044468026
196	0.0135800030076272
197	0.0161685204647863
198	0.01869104060615
199	0.0211314159259253
200	0.0234746060565882
201	0.0257071951795051
202	0.0278175803855607
203	0.0297960972652618
204	0.0316350930009417
205	0.0333288477311271
206	0.0348734485999991
207	0.0362667265258558
208	0.0375081042825034
209	0.038598510421215
210	0.0395399923875086
211	0.0403351365564291
212	0.0409859216580344
213	0.0410105935042218
214	0.0410608671575705
215	0.0432941374832723
216	0.0456770895639185
217	0.0459216795277761
218	0.0454612226058746
219	0.0466465397123415
220	0.0479175764966175
221	0.0459503640861385
222	0.046049361966956
223	0.0471156876821706
224	0.0443885300190594
225	0.0437132989959075
226	0.0445254368116199
227	0.04166717040553
228	0.0403076297643263
229	0.0404170334338723
230	0.038266870102003
231	0.0362462470521212
232	0.0357714446742872
233	0.0345368201012555
234	0.0319330130931714
235	0.0311659367680885
236	0.0305963054714944
237	0.0276521473727058
238	0.0267511513441434
239	0.0263926584909893
240	0.0236221802507064
241	0.0225204723553443
242	0.0220175884919733
243	0.0199957539517808
244	0.018587586104708
245	0.0180036411089226
246	0.0167735267188611
247	0.0150355225864889
248	0.0145316129594022
249	0.0138603026727608
250	0.011916668016454


==> figures/data/simout-23.tsv <==
x	y
20	-25
51	-25
51	25
20	25


==> figures/data/simout-3.tsv <==
0	10
250	10


==> figures/data/simout-4.tsv <==
0	26
1	26.1759302510296
2	26.6318704550025
3	27.1704702527829
4	27.7201668705508
5	28.2603186082339
6	28.7853694408851
7	29.2940709803561
8	29.7863786405388
9	30.2626043043806
10	30.7231507081227
11	31.168436693977
12	31.5988743320222
13	32.0148616221202
14	32.4167858992248
15	32.8050239249485
16	33.1799432128028
17	33.5419063390419
18	33.8912699346556
19	34.2283893243013
20	34.553536145772
21	34.7615634815034
22	34.7842029447142
23	34.7268972724867
24	34.6447557676955
25	34.559641269351
26	34.4795115388186
27	34.4071472839273
28	34.3437314641952
29	34.3001702736946
30	34.3191687017374
31	34.311814581893
32	34.3015756423547
33	34.3001650145968
34	34.347799203935
35	34.4239319586823
36	34.4852591829554
37	34.5536450042849
38	34.6374499846991
39	34.8047427999005
40	34.9674816678672
41	35.1330647130209
42	35.3349472432032
43	35.6357102161086
44	35.98395881848
45	36.3891858009376
46	36.8496089352948
47	37.35664730453
48	37.8956543134496
49	38.4727160486425
50	39.0557807239105
51	38.7805646630783
52	38.5089770843386
53	38.2749624193036
54	38.0644113829212
55	37.8570813978588
56	37.6765836961567
57	37.5211401436518
58	37.3848183991492
59	37.262837012297
60	37.153581809054
61	37.0569328372929
62	36.9730608880658
63	36.9020021800122
64	36.8435963484366
65	36.7975106307892
66	36.763291614666
67	36.7403787376273
68	36.7281985908441
69	36.7261588977444
70	36.7336032121514
71	36.7498628325563
72	36.7743073527036
73	36.8063334697087
74	36.8453106527503
75	36.8671605594987
76	36.7226332914943
77	36.4757548510027
78	36.3109934875745
79	36.2714506396849
80	36.1423864913294
81	35.9677698395732
82	35.883152041744
83	35.8182361190286
84	35.6866139401015
85	35.5664465389264
86	35.5341474198946
87	35.4445961296501
88	35.3290254788673
89	35.285819106277
90	35.2369580353625
91	35.1410092717624
92	35.0719002505566
93	35.0572192521745
94	34.9864957935762
95	34.9002677267045
96	34.8870378621736
97	34.846341725797
98	34.7644705469023
99	34.7173259848045
100	34.7112276166762
101	34.6508061352061
102	34.5777469662708
103	34.5687708777205
104	34.5461487095278
105	34.484364327638
106	34.4322657592313
107	34.4337508408743
108	34.4066998008428
109	34.357134303365
110	34.3207940926943
111	34.3043983533171
112	34.2890893886625
113	34.2657280127256
114	34.2406576249511
115	34.2212856551898
116	34.2067909353535
117	34.1928395528923
118	34.1782098097115
119	34.1646349946314
120	34.1534374820503
121	34.1440631477101
122	34.1359366245568
123	34.1289317699629
124	34.1233862950975
125	34.1195003604965
126	34.1171472317469
127	34.1161635571985
128	34.1102252075364
129	34.0635591880494
130	33.9871170886636
131	33.8924699512321
132	33.7836653834766
133	33.6619650081229
134	33.5278790863403
135	33.3816129800905
136	33.2232984274507
137	33.0530371540063
138	32.8709329686685
139	32.6770916483895
140	32.4716227107412
141	32.2546436188799
142	32.0262812578238
143	31.7866663016041
144	31.535936261096
145	31.2742385674056
146	31.0017231995865
147	30.7185453890044
148	30.4248549042236
149	30.1208252937554
150	29.8066316324843
151	29.4824518575144
152	29.1484606697198
153	28.8046609092603
154	28.4510789545084
155	28.0888528557227
156	27.7176829706264
157	27.3377415432869
158	26.9492291351473
159	26.5523907999716
160	26.1474643427585
161	25.7346798169721
162	25.3142675449284
163	24.8864636224386
164	24.4506430928594
165	24.0079364124286
166	23.5580716819987
167	23.1017760153512
168	22.6395883343703
169	22.1708858072192
170	21.6959828349448
171	21.2149145545794
172	20.7277031539301
173	20.2343566035583
174	19.7348942617379
175	19.2293530776358
176	18.718293518628
177	18.2018493081073
178	17.6801026153801
179	17.1532312010206
180	16.6215584902964
181	16.0856303854588
182	15.5460965325686
183	15.0036647626819
184	14.4590577756384
185	13.9131965655043
186	13.366918246791
187	12.8210186204511
188	12.2764504056439
189	11.734100230547
190	11.1948200682893
191	10.6593992497669
192	10.1286468460151
193	9.60331285566937
194	9.08406034163531
195	8.57154222659346
196	8.06635115207546
197	7.56899063018585
198	7.07992394018498
199	6.59955812491919
200	6.12824632154369
201	5.66629083431873
202	5.21394668258753
203	4.77142472917357
204	4.33889595473797
205	3.91649453038015
206	3.50432228374645
207	3.10245146032356
208	2.71092900078198
209	2.32977888138471
210	1.95900596557531
211	1.59859787957525
212	1.24852824032055
213	0.913593796239371
214	0.799348871223993
215	0.91248267028025
216	1.01752092397824
217	0.903505302995549
218	0.904410917421298
219	0.994200626138499
220	0.94418929713207
221	0.898330582268341
222	0.977380689280236
223	0.972041848383021
224	0.890662815892506
225	0.959211874467813
226	0.998475774551576
227	0.888612533799896
228	0.938252458360417
229	1.01318133011869
230	0.897111391819813
231	0.916655870784254
232	1.00867318371612
233	0.919096283815018
234	0.898180198320102
235	0.990069323714117
236	0.953391709334556
237	0.887365576348632
238	0.96714612221956
239	0.991176930982658
240	0.886801776548672
241	0.943143496257005
242	1.01337838306543
243	0.899849552178281
244	0.921913757025176
245	1.01083948894621
246	0.92399240866253
247	0.90555293257917
248	0.993193196352435
249	0.95856078505306
250	0.897331552430964


==> figures/data/simout-5.tsv <==
0	47
1	46.9855281294996
2	46.9133804438519
3	46.8205210223755
4	46.7185738310152
5	46.6073970878708
6	46.4850112264037
7	46.3498953439882
8	46.2011880482461
9	46.0385048585424
10	45.8617533077029
11	45.6710101232879
12	45.4664672801889
13	45.2483870679027
14	45.0170697551077
15	44.7728445096982
16	44.5160647090581
17	44.2470998881865
18	43.9663405484819
19	43.6741968215656
20	43.3715588433335
21	43.1946854054676
22	43.183502034926
23	43.2216715582285
24	43.2606879741314
25	43.2826864165158
26	43.2816816657497
27	43.2563157155815
28	43.2068403094385
29	43.1256082266008
30	42.9844378689786
31	42.8751129828912
32	42.8213489790171
33	42.7820099043779
34	42.705495416105
35	42.6005895230339
36	42.4980090004853
37	42.3643122169053
38	42.2031802506419
39	41.9783691188737
40	41.7601626271663
41	41.5495350084077
42	41.3303287930066
43	41.0512072876324
44	40.795844906352
45	40.5218566225536
46	40.2404364009598
47	40.3343958168077
48	40.746861990633
49	41.167513422979
50	41.5992175668305
51	42.0164276215821
52	42.4324998529566
53	42.8389697958547
54	43.2220067924821
55	43.6065091577156
56	43.9806272393831
57	44.332294526988
58	44.6683371590374
59	44.9922184077056
60	45.3054725023944
61	45.6091856657174
62	45.9042115055698
63	46.1912042770286
64	46.4706739178875
65	46.7430234965229
66	47.0085850996422
67	47.2676521670293
68	47.5204712826947
69	47.7672585694301
70	48.0082358366876
71	48.2436085855535
72	48.4735626313018
73	48.6982648916629
74	48.9178903009639
75	49.1087559625141
76	49.1191523932604
77	49.0151674571837
78	48.9820634142093
79	49.0672815027578
80	49.0601662146072
81	49.0006469144092
82	49.0227075570332
83	49.0596783944338
84	49.0251586660915
85	48.995818740236
86	49.048227602326
87	49.0398812759733
88	49.0006328836127
89	49.0283188666275
90	49.0470156479472
91	49.0148765436067
92	49.0052229731752
93	49.0463763014482
94	49.0300435103563
95	48.9967889280884
96	49.0348324604882
97	49.0445927574335
98	49.0107945332859
99	49.0094770967955
100	49.0483611232913
101	49.0310336826962
102	48.9988720834359
103	49.029008707629
104	49.0442247791936
105	49.0177276941598
106	48.9987833568982
107	49.0318299814751
108	49.0344443716848
109	49.0122226006784
110	49.0013093524394
111	49.0086694490173
112	49.0156521834921
113	49.0130938328215
114	49.0072808785471
115	49.0056474048298
116	49.0074231707093
117	49.0082801528539
118	49.0070039143342
119	49.0054660965661
120	49.0048984197334
121	49.004699566069
122	49.0041992812853
123	49.0033060542595
124	49.0023935008259
125	49.0016798869435
126	49.0010434131797
127	49.0003185284855
128	48.9932771268336
129	48.943930896077
130	48.8629485726248
131	48.7620583821763
132	48.6453530455187
133	48.5141122989948
134	48.3688493200778
135	48.2097514303759
136	48.0369137021384
137	47.8503964110168
138	47.6502582788403
139	47.4365605950553
140	47.2093694951089
141	46.9687613512042
142	46.7148221406879
143	46.44763968035
144	46.1673057212085
145	45.8739203885341
146	45.5675881063285
147	45.2484205425922
148	44.9165285578944
149	44.5720454434275
150	44.2151121950744
151	43.8458786372111
152	43.4644987654801
153	43.070916605054
154	42.6651445476355
155	42.2485837742546
156	41.8208399410229
157	41.3821181375458
158	40.9326870160541
159	40.4728981067907
160	40.0031255582721
161	39.5237745368094
162	39.0352870309648
163	38.5381625232952
164	38.032008514804
165	37.5184531328135
166	36.9977062932319
167	36.4709877885163
168	35.9393078707033
169	35.402810940625
170	34.8624408759701
171	34.3189586084717
172	33.7731372605749
173	33.2257477031286
174	32.6775484607754
175	32.1292709893228
176	31.5815306539612
177	31.0349282141145
178	30.4900739655865
179	29.9475446977797
180	29.4077774084632
181	28.8712582249596
182	28.3384111584045
183	27.8096179890608
184	27.2852340099481
185	26.7656691811593
186	26.2512760319711
187	25.7423804440255
188	25.2393514224858
189	24.7425254166455
190	24.2522164567347
191	23.768708838629
192	23.2922874874572
193	22.8232106393995
194	22.3617028891422
195	21.9079829530865
196	21.4622459687605
197	21.0246558516154
198	20.5953618498998
199	20.174492651242
200	19.7621580752681
201	19.3584497947425
202	18.9634432395567
203	18.5771981340129
204	18.1997605445903
205	17.8311632606734
206	17.4714278884769
207	17.1205650595826
208	16.7785764963018
209	16.4454550604906
210	16.1211867250904
211	15.805750457521
212	15.4991199846018
213	15.2059093215129
214	15.127904628975
215	15.272329589957
216	15.4072957354826
217	15.3235536952431
218	15.3526241881688
219	15.468700118477
220	15.4454320194101
221	15.4255155330948
222	15.5283089092309
223	15.5469980432151
224	15.4896838806127
225	15.5798728546296
226	15.6407997580542
227	15.5532111117784
228	15.6227564417347
229	15.7171498732014
230	15.6213692264287
231	15.6593326462812
232	15.7686400604355
233	15.6970430311425
234	15.693207514405
235	15.8002469745898
236	15.7790445666737
237	15.7286950446222
238	15.8216284221462
239	15.8587383392283
240	15.768184659946
241	15.8358571655192
242	15.9169419186299
243	15.8148354568846
244	15.8466498513092
245	15.9441897650721
246	15.8660978869591
247	15.8559332343677
248	15.9499040159214
249	15.9219305553227
250	15.8683550593327


==> figures/data/simout-6.tsv <==
0	1
250	1


==> figures/data/simout-7.tsv <==
0	49
250	49


==> figures/data/simout-8.tsv <==
0	0.0224792761871111
1	-0.224402649781737
2	-0.448501478914509
3	-0.686297888624368
4	-0.90365388778426
5	-1.09411356445281
6	-1.2600224578541
7	-1.40481166272531
8	-1.53129605008993
9	-1.64153084716071
10	-1.73698961135006
11	-1.81871848916168
12	-1.8874752976344
13	-1.94383882906292
14	-1.98826066775137
15	-2.02110605915403
16	-2.0426965115149
17	-2.05331954243974
18	-2.05325049854038
19	-2.04276236243889
20	-2.02212118899313
21	-1.97771565040361
22	-1.92191967759819
23	-1.86617661114159
24	-1.80674377323311
25	-1.74120210665351
26	-1.66896588974092
27	-1.59028278845961
28	-1.5057293864161
29	-1.41427984524788
30	-1.31351462797578
31	-1.2148126157263
32	-1.11642459369889
33	-1.01774021314304
34	-0.915556853221752
35	-0.815102593361257
36	-0.718502382937017
37	-0.703099395208085
38	-0.72833413845762
39	-0.748243773938005
40	-0.750921825260509
41	-0.720596642076345
42	-0.72378575829217
43	-0.667210794933157
44	-0.525997069643973
45	-0.225425023227128
46	-0.160177014242881
47	-0.0786673821116342
48	0.202085954140387
49	0.171824627619621
50	0.35757776959025
51	0.562984006602868
52	0.444188976772484
53	0.767154150332202
54	0.925298714869196
55	0.894629002316766
56	1.24054036816101
57	1.49292063420696
58	1.70562702718451
59	1.9191191232818
60	2.14857327957907
61	2.39747004362424
62	2.66498891268756
63	2.94891795952726
64	3.24683235662187
65	3.55651301710271
66	3.8760488703969
67	4.20380643137465
68	4.53852663968947
69	4.87916778803258
70	5.2248094401172
71	5.5746967879417
72	5.92823899418621
73	6.284942526386
74	6.6443723823104
75	7.03416002030117
76	7.44549156528645
77	7.79096225522892
78	8.09783318973611
79	8.47054843250943
80	8.84970681714737
81	9.19305373891452
82	9.52541619892104
83	9.90810622356612
84	10.2740466767072
85	10.6060663250216
86	10.9824192642604
87	11.3630945749278
88	11.7218695040897
89	12.0756373727675
90	12.4658973355475
91	12.8445531138296
92	13.2061147321419
93	13.5748916762146
94	13.8619418860065
95	14.0994561286588
96	14.3382596495698
97	14.6013642769935
98	14.823931891152
99	15.0000413752974
100	15.167653082054
101	15.3077719487571
102	15.4036802137736
103	15.472167136306
104	15.5227514003687
105	15.5336437345664
106	15.5035251655016
107	15.4516706262769
108	15.3701178620748
109	15.2512324749477
110	15.0982029275774
111	14.9194071077123
112	14.7311862656915
113	14.5411020245224
114	14.3502360265943
115	14.1587988348436
116	13.9666511801503
117	13.7733005444749
118	13.5782168123242
119	13.3810951983497
120	13.1818338557483
121	12.9802815764659
122	12.776435431117
123	12.5702629187293
124	12.3617535126133
125	12.1509278220884
126	11.9378465605911
127	11.7226130079862
128	11.5046546951002
129	11.2871231674801
130	11.0693093557736
131	10.850455954418
132	10.6305462275845
133	10.409806287699
134	10.1884309453296
135	9.96658516695869
136	9.74439072349216
137	9.52197239361357
138	9.29940377802033
139	9.07674815066086
140	8.85407213687382
141	8.63143207657353
142	8.40887015816238
143	8.18643495702932
144	7.96416685499178
145	7.74208881648167
146	7.5202296805222
147	7.29861598818382
148	7.07730393703572
149	6.856289766431
150	6.63558458598695
151	6.41521011472706
152	6.19521305462338
153	5.97536605089355
154	5.75543171526304
155	5.53659745926157
156	5.31826054122147
157	5.10041243030862
158	4.88314401240563
159	4.66647000477355
160	4.45045559068645
161	4.23519179885762
162	4.02079003380168
163	3.80736469846896
164	3.59350716701048
165	3.3810087044236
166	3.169202641053
167	2.95941098612649
168	2.7527809388164
169	2.54838122768646
170	2.34715041679806
171	2.14966349414914
172	1.9566210826024
173	1.76885290467481
174	1.5873299392457
175	1.41319655169786
176	1.24765997827772
177	1.09180123122455
178	0.946951468846986
179	0.814502876805653
180	0.695389780447122
181	0.590350128884859
182	0.49937120792
183	0.421864931138259
184	0.356847050718183
185	0.302872047894261
186	0.258489058078987
187	0.222449026678707
188	0.193264737771906
189	0.169738430208178
190	0.1508357488818
191	0.135743713925614
192	0.123714874189237
193	0.114119146864224
194	0.106507133624432
195	0.100456611552857
196	0.095610077640005
197	0.0917187591883359
198	0.0885679492561385
199	0.0859791647849537
200	0.0838132396853315
201	0.0819549802911192
202	0.0803167238894402
203	0.0788259913291723
204	0.07742986739685
205	0.0760846539129168
206	0.0747607137015471
207	0.0734334516507145
208	0.0720885026933626
209	0.0707136892559228
210	0.0693045369602325
211	0.0678566963093083
212	0.0663715267037112
213	0.0827453663584883
214	0.16084469355188
215	0.167907903354643
216	0.102139707645577
217	0.153524284463761
218	0.233203395547606
219	0.2430130436885
220	0.250423667450641
221	0.365077861314597
222	0.413455131456387
223	0.406075619038874
224	0.541444135351612
225	0.621637203751857
226	0.600966489100053
227	0.742510788372768
228	0.851112345901315
229	0.850676672135073
230	0.959787710685536
231	1.09155633858566
232	1.12939093718358
233	1.19116027282472
234	1.33769212278823
235	1.41351441257049
236	1.43748144579186
237	1.58684674096419
238	1.68700804236359
239	1.6963694161091
240	1.83734615864977
241	1.9574947218013
242	1.98177414462772
243	2.08861092104295
244	2.22034756985696
245	2.27449278751108
246	2.33961085292821
247	2.47355848086638
248	2.55587059982343
249	2.58809581889366
250	2.71325090109354


==> figures/data/simout-9.tsv <==
0	24.5
1	24.2344049135878
2	23.6428998459073
3	22.9646327098529
4	22.265288062696
5	21.5574383560826
6	20.8445895364846
7	20.1286587283141
8	19.4111857487966
9	18.6935732528066
10	17.9771282285006
11	17.2630664180619
12	16.5525237796057
13	15.8465620120955
14	15.1461734197013
15	14.4522847834314
16	13.7657652887776
17	13.0874310983013
18	12.4180517404895
19	11.7583583264466
20	11.1091912286764
21	10.4767459694699
22	9.85408926714369
23	9.24117392701586
24	8.6398013907943
25	8.0512811017244
26	7.47662270671707
27	6.91673163819241
28	6.37252246372557
29	5.84398311567705
30	5.33551504306554
31	4.84489979725514
32	4.3728956911387
33	3.92335733864895
34	3.49731040149378
35	3.09901027944717
36	2.66964486366612
37	2.10744909473043
38	1.49921403983019
39	0.886184440683212
40	0.288525978463211
41	-0.288717638752291
42	-0.822983838382197
43	-0.993728843309763
44	-0.851515965163542
45	-0.923598187927505
46	-1.24242255812406
47	-1.24590859383931
48	-1.36160146461881
49	-1.6225940108569
50	-1.60197901025297
51	-1.86821787589081
52	-2.02747014692942
53	-2.07108923793456
54	-2.41764048777728
55	-2.54979262142954
56	-2.71060594725702
57	-3.10921707910271
58	-3.57766677914361
59	-4.0637412075161
60	-4.55093628138379
61	-5.03363293596312
62	-5.50991743125778
63	-5.97946622711328
64	-6.44260424755949
65	-6.89992584390528
66	-7.35210306086077
67	-7.79981677604439
68	-8.24365523622893
69	-8.68413397788991
70	-9.12175136026661
71	-9.55694058754154
72	-9.99006100541277
73	-10.421417863215
74	-10.8512950756273
75	-11.2803527802946
76	-11.7061503068299
77	-12.1410162575545
78	-12.5777310686781
79	-13.0077443284847
80	-13.4352589398024
81	-13.8652984929079
82	-14.2926788771074
83	-14.7167620271236
84	-15.140124741325
85	-15.5649961938633
86	-15.9869337173964
87	-16.4074566732727
88	-16.8307079740928
89	-17.25319589214
90	-17.6755128271416
91	-18.1012807775026
92	-18.5339470417724
93	-18.9659546755818
94	-19.351290887143
95	-19.6600669803804
96	-19.8929511077359
97	-20.0678593405233
98	-20.2043596153458
99	-20.2904349342149
100	-20.3111908233183
101	-20.2582847276723
102	-20.1453492196909
103	-19.9699898124125
104	-19.7249061095726
105	-19.4132250452361
106	-19.040115931013
107	-18.6048815420347
108	-18.1030448235308
109	-17.5399529142058
110	-16.9193820873986
111	-16.2520302427322
112	-15.5699850506436
113	-14.8938978428044
114	-14.2324524152823
115	-13.5888005430268
116	-12.9632120239366
117	-12.3553419090936
118	-11.7649777804754
119	-11.1920025218042
120	-10.6365098128141
121	-10.0969483630655
122	-9.57376348820621
123	-9.06696723990063
124	-8.57662986167638
125	-8.10287847746161
126	-7.64590561084551
127	-7.20597484494778
128	-6.78306628971433
129	-6.37682876301673
130	-5.9895276516079
131	-5.62127816972961
132	-5.27159531369984
133	-4.94018269186764
134	-4.62680598668126
135	-4.33125719789129
136	-4.0532793483006
137	-3.7925856750239
138	-3.54877519854816
139	-3.32137060612227
140	-3.10984378870091
141	-2.91360046405789
142	-2.7319756964938
143	-2.56428462116147
144	-2.40979808285043
145	-2.26773313071875
146	-2.13730969523236
147	-2.01774265100608
148	-1.90831553226022
149	-1.8081873561987
150	-1.71656455958878
151	-1.63269265396192
152	-1.55588956605128
153	-1.48527368942528
154	-1.41992463775775
155	-1.35995026112313
156	-1.30434046585758
157	-1.25244392374127
158	-1.20375981576711
159	-1.15767368258729
160	-1.11367224272807
161	-1.0713016982702
162	-1.0301512813353
163	-0.989816966085667
164	-0.947748223541844
165	-0.905799075098449
166	-0.862371012244137
167	-0.818935240227735
168	-0.776867620338025
169	-0.733665789174781
170	-0.69012051777599
171	-0.646245429640738
172	-0.602133327923322
173	-0.55791613256243
174	-0.513793411209041
175	-0.470005995872307
176	-0.428751653233686
177	-0.389787498437187
178	-0.352374818130184
179	-0.316164582821788
180	-0.28150210707207
181	-0.248774073305623
182	-0.218335525468608
183	-0.190439837754931
184	-0.165236642871783
185	-0.14279653681393
186	-0.123074602181778
187	-0.105948533781956
188	-0.0912830670434225
189	-0.0788966785929637
190	-0.0685851792932014
191	-0.0601249512372493
192	-0.0533208121200735
193	-0.0479782201546467
194	-0.0438891012892497
195	-0.0408904349992803
196	-0.0388344887990399
197	-0.0375580819312443
198	-0.0369287457938383
199	-0.0368270498355141
200	-0.0371463067913184
201	-0.0377917266942867
202	-0.0386798417320822
203	-0.0397376091705954
204	-0.0409017332141009
205	-0.0421179285319429
206	-0.0433402086374004
207	-0.0445304066737127
208	-0.0456569847732456
209	-0.046694797433773
210	-0.0476240964281057
211	-0.0484310199787041
212	-0.0491071579049507
213	-0.0497616442911362
214	-0.0542200922870877
215	-0.0455829495816165
216	-0.0214502250167638
217	0.00376995677997247
218	0.0390823447056727
219	0.0847046058809214
220	0.12667440120236
221	0.172155528658876
222	0.226147109169086
223	0.275187321939884
224	0.320836502180286
225	0.374714289713885
226	0.425070558526434
227	0.465495234589296
228	0.514188640621983
229	0.562611667319697
230	0.595907293099812
231	0.636616212413215
232	0.679949184199071
233	0.707271513916136
234	0.738615391657924
235	0.774376240721602
236	0.797653760561239
237	0.819376140975773
238	0.846761171125821
239	0.86680751799449
240	0.879258043006996
241	0.897941482722891
242	0.914640713101108
243	0.918898788888464
244	0.928988742383184
245	0.940660453646016
246	0.939224889731928
247	0.941058061129901
248	0.946095211163713
249	0.941311086062603
250	0.935610896528682


==> figures/data/states-1.tsv <==
0	1.00005365601536
1	1.00152157379131
2	0.997715187413312
3	0.987850617445827
4	0.975312630186874
5	0.963606708562611
6	0.953433694663155
7	0.943607366659115
8	0.933623892017054
9	0.924306540753888
10	0.916149384641215
11	0.908210158941909
12	0.899516661055015
13	0.891095985797781
14	0.885107970039319
15	0.881226881577949
16	0.875400844466534
17	0.864819563725488
18	0.854542572044243
19	0.856167176614007
20	0.876672998966425
21	0.908976913866328
22	0.936467288403602
23	0.947919683090706
24	0.946254954001625
25	0.942103658608341
26	0.941424259174508
27	0.941822410517011
28	0.93953051748093
29	0.9363616740394
30	0.938249254153644
31	0.9480691419373
32	0.960887249716474
33	0.966170805970176
34	0.955079856528653
35	0.926269615200199
36	0.883942798810967
37	0.83088628315656
38	0.769123559953332
39	0.712688917549922
40	0.693357539861322
41	0.737991635772712
42	0.833647674352932
43	0.926148860098308
44	0.965367828181886
45	0.949516553066508
46	0.917858518545508
47	0.904870221932466
48	0.911464586181191
49	0.917939401480754
50	0.911511911995445
51	0.895866617492336
52	0.881291783389744
53	0.87237429254255
54	0.863681879319095
55	0.844263957654317
56	0.807963936000831
57	0.761581385510565
58	0.721425630664798
59	0.699832572405219
60	0.695688867606015
61	0.698598658548804
62	0.700167478405147
63	0.699567597186249
64	0.700041603814202
65	0.703332931155715
66	0.7082977104338
67	0.712990986765591
68	0.716531218852866
69	0.719410601360092
70	0.723011281097179
71	0.728501766250832
72	0.735088089484123
73	0.739366380228544
74	0.737812162927334
75	0.730802068504776
76	0.72335088984743
77	0.720714688736277
78	0.723502207964844
79	0.728009681432907
80	0.731027100533682
81	0.733037624885478
82	0.736501588140939
83	0.742233156045786
84	0.748371974576453
85	0.752567953543298
86	0.754476836665238
87	0.755904471940833
88	0.758658855836306
89	0.762547312312721
90	0.765841088606746
91	0.767823274818329
92	0.770477671484404
93	0.777079483335681
94	0.788963284515187
95	0.804063865309324
96	0.818984742513746
97	0.832277949072375
98	0.845262493424831
99	0.85983384839952
100	0.876260691545633
101	0.893405424775815
102	0.910389235941645
103	0.927294535282734
104	0.944424101937768
105	0.961603567907432
106	0.978483791481796
107	0.995135325383997
108	1.01186442225527
109	1.02830969535512
110	1.04289022731063
111	1.0534192670288
112	1.05851490267524
113	1.05858047510394
114	1.05548932175717
115	1.05131958006681
116	1.04727691408313
117	1.0435637101051
118	1.03996465296818
119	1.03640562194332
120	1.03304753116348
121	1.03004153506028
122	1.02730719425435
123	1.0245609138237
124	1.0215734368076
125	1.01843027254296
126	1.01551131450351
127	1.01312911927601
128	1.01115821777392
129	1.00908775995853
130	1.00649238276696
131	1.00341678651775
132	1.00026385234125
133	0.997360698857089
134	0.994702133993995
135	0.992079349801469
136	0.989346953174218
137	0.986517288037351
138	0.983657735456631
139	0.980778679068234
140	0.977833653629445
141	0.97478351937812
142	0.971626852889734
143	0.968375780315451
144	0.965025457625447
145	0.961553620556463
146	0.957939080666558
147	0.954171304907469
148	0.950243685628406
149	0.94614397049868
150	0.941853794916249
151	0.937355331205598
152	0.932635766832116
153	0.92768484761826
154	0.922489086937511
155	0.917029487314419
156	0.911285516513693
157	0.905241316745563
158	0.898887667104769
159	0.892217811814218
160	0.885222342686971
161	0.877890147315557
162	0.870216192343911
163	0.862208694687444
164	0.853887597815532
165	0.845275215322609
166	0.836388862288889
167	0.827243662603232
168	0.817863369056582
169	0.808290182618293
170	0.79858788704542
171	0.788839659321795
172	0.77914394589558
173	0.769610001133855
174	0.7603552190093
175	0.751507620819034
176	0.743211686670917
177	0.735626699337716
178	0.728907383991733
179	0.723171842335776
180	0.718476742018018
181	0.714816649800981
182	0.712145501596006
183	0.710403080888306
184	0.709531611367458
185	0.70948106816785
186	0.710210549210158
187	0.711689397115044
188	0.713893606058171
189	0.716793997125177
190	0.720344578940508
191	0.724485966085892
192	0.729163400235303
193	0.734334602801663
194	0.739947269385855
195	0.745910013395688
196	0.752109364893453
197	0.758476148334863
198	0.765016181759755
199	0.771729296896579
200	0.778494737356838
201	0.785112847313131
202	0.791530070923664
203	0.797955404819175
204	0.804583623695243
205	0.811173559485548
206	0.817157355831577
207	0.82243187482687
208	0.827844975145225
209	0.834291173171198
210	0.841069368865307
211	0.845747733559343
212	0.846442806677849
213	0.844035015978268
214	0.841144248539028
215	0.83873260449346
216	0.834890406451276
217	0.827802829179177
218	0.818983223318886
219	0.812226063385399
220	0.809628109421862
221	0.809892661427375
222	0.810658600011014
223	0.811301600371929
224	0.812752884251528
225	0.815306228462603
226	0.817767490186491
227	0.818901652149522
228	0.81883639251461
229	0.818602004852071
230	0.818928980704976
231	0.819961200866412
232	0.821632360610377
233	0.823855878854897
234	0.826637915443277
235	0.830273755527146
236	0.835156992090671
237	0.841109857646167
238	0.847064648159507
239	0.851792549830525
240	0.855030522438231
241	0.857556151627223
242	0.860043437087274
243	0.862327161197486
244	0.864112737264647
245	0.865968053291094
246	0.868996782776583
247	0.873412799035025
248	0.877803651089874
249	0.880346053075509
250	0.880918763630422


==> figures/data/states-10.tsv <==
0	0.5
250	0.5


==> figures/data/states-11.tsv <==
x	y
20	0
126	0
126	1.4
20	1.4


==> figures/data/states-12.tsv <==
x	y
212	0
250	0
250	1.4
212	1.4


==> figures/data/states-13.tsv <==
0	-5.70613961580579e-05
1	-0.00406589558868563
2	-0.00667115196095635
3	-0.00751690509859288
4	-0.00719146517197569
5	-0.00648529699432451
6	-0.00581607305382646
7	-0.00535285071814676
8	-0.00532152801521316
9	-0.00574581890158852
10	-0.00598971190242585
11	-0.0052543421528464
12	-0.00393529938316807
13	-0.00379733324385044
14	-0.00569022343282438
15	-0.00731548371280287
16	-0.00520315563834361
17	-0.00021621185010208
18	0.000628409020734173
19	-0.00897566936089287
20	-0.0255119148564691
21	-0.036470031664404
22	-0.0323825682956765
23	-0.0163762141907489
24	-3.04674157497313e-05
25	0.00817717360207324
26	0.0077929670580154
27	0.00227357293822044
28	-0.00483542705981816
29	-0.00904655628483413
30	-0.00551593754930748
31	0.00548260106537378
32	0.0158679725752214
33	0.0169372582524645
34	0.00930849259329522
35	0.00243962611359378
36	0.00408685338605178
37	0.0136851385589807
38	0.0262157541524438
39	0.037182672154151
40	0.0412826921543825
41	0.0320989437008127
42	0.00940068314951649
43	-0.015561318545124
44	-0.0279405893165018
45	-0.0229560531371132
46	-0.00919407156820966
47	0.000708806103149855
48	0.00073626131708645
49	-0.00522769046621244
50	-0.00843047078870684
51	-0.00494013878745874
52	-0.00149915283502326
53	-0.00906361440076779
54	-0.0291069389510004
55	-0.0500950241588204
56	-0.0598358124056865
57	-0.0571105558479181
58	-0.0481822777260403
59	-0.0370171179248866
60	-0.0245215572485376
61	-0.0141287093615511
62	-0.0107903353794154
63	-0.0134216771592903
64	-0.0140491885201701
65	-0.00839739145639932
66	-0.00392610829148215
67	-0.0105173167324933
68	-0.0225365031436325
69	-0.0197458018317313
70	0.00431194364429709
71	0.0206844892783316
72	-0.00921626444048178
73	-0.0786239681463929
74	-0.12489099633474
75	-0.0952141780294345
76	-0.0138520406451548
77	0.042715780397014
78	0.0367767775768056
79	0.00600534235064787
80	0.00174313167381983
81	0.0221348902108451
82	0.0279778227917342
83	0.0038280907214265
84	-0.024221669991374
85	-0.0262130563663365
86	-0.00289812496346054
87	0.0203517338040877
88	0.0225311973242664
89	0.00440189470410128
90	-0.0176523266144528
91	-0.0277796460202931
92	-0.0199981852769488
93	0.00117124554242216
94	0.0228270479848462
95	0.0297980552132078
96	0.0164340846851187
97	-0.00665277180793539
98	-0.0217031302906641
99	-0.0203874433089749
100	-0.00932127034205273
101	-0.000125006636936588
102	0.00262779951809137
103	0.00265385832016456
104	0.00400425528485776
105	0.00546527026062207
106	0.00363023382868628
107	-0.00119792154865107
108	-0.00483343614524074
109	-0.00431341178045852
110	-0.00100571427902424
111	0.00166485478269179
112	0.00206052444478987
113	0.00112484305401602
114	0.00029463167785031
115	-0.000108338627322043
116	-0.000407634887592544
117	-0.00060314802622722
118	-0.000499670383354147
119	-0.000264137405236331
120	-0.000248501926971559
121	-0.00049302242601755
122	-0.000815368699167951
123	-0.00120181762619846
124	-0.00175762834094745
125	-0.00237982879706839
126	-0.0027813171922519
127	-0.00284018791510453
128	-0.00273671523263369
129	-0.00271559088774217
130	-0.00283361155309488
131	-0.00298297406318874
132	-0.00307599584028855
133	-0.00313408911841653
134	-0.00322205715141537
135	-0.00336059436662187
136	-0.00352195551599903
137	-0.00368073798276729
138	-0.00384183912199108
139	-0.00402364281119947
140	-0.00423271231429335
141	-0.00446135086300613
142	-0.00470169553737365
143	-0.00495422169139989
144	-0.00522347516035598
145	-0.00551082977689586
146	-0.00581348999339785
147	-0.00612840876795327
148	-0.00645487801229799
149	-0.00679346963312197
150	-0.00714394128316325
151	-0.00750482477577992
152	-0.00787446035185253
153	-0.00825167874945437
154	-0.00863538289340126
155	-0.00902382465303265
156	-0.00941448244713129
157	-0.00980441172253591
158	-0.0101902739770953
159	-0.0105677347543615
160	-0.0109308650497807
161	-0.0112722908015237
162	-0.0115837748806908
163	-0.0118559906645237
164	-0.0120770635681524
165	-0.0122315138953063
166	-0.0123016428105778
167	-0.0122704884991281
168	-0.0121224318936037
169	-0.0118397651562021
170	-0.0114005788534775
171	-0.0107861826982739
172	-0.00999782065079867
173	-0.0090697835018622
174	-0.00806538404695485
175	-0.0070580987700469
176	-0.00611592692785761
177	-0.00530319139044213
178	-0.00469227078328765
179	-0.00436118266570369
180	-0.00436287866136509
181	-0.00468493805750669
182	-0.00524177839134995
183	-0.00592043793690036
184	-0.00664284454914912
185	-0.00737734108453064
186	-0.00808751441681316
187	-0.0086995201736095
188	-0.00916497739192602
189	-0.00955287479827494
190	-0.0100008684820843
191	-0.0105086719323609
192	-0.0108446941427039
193	-0.0108139732956322
194	-0.010636249366068
195	-0.0108145461731615
196	-0.0114023198282837
197	-0.0116200693377663
198	-0.0107525771136011
199	-0.00951675930670918
200	-0.00969722705259232
201	-0.0115843706383529
202	-0.0124755193717667
203	-0.00968245144290717
204	-0.00548446389659104
205	-0.00623399980093858
206	-0.0134143613455617
207	-0.0176535957774469
208	-0.00845217284843101
209	0.00751998652113074
210	0.00576956824990775
211	-0.0283314158922733
212	-0.0737036779948683
213	-0.0885927303744525
214	-0.0559642904020773
215	-0.00312011449727733
216	0.0304840090384208
217	0.0341467307590629
218	0.0253592498374129
219	0.0193152756592598
220	0.0142341659245157
221	0.00334993132904998
222	-0.0128618124979973
223	-0.0291776251848075
224	-0.041540950091639
225	-0.0462485108332027
226	-0.0386350581547866
227	-0.0182126759927781
228	0.00691019806921896
229	0.0258854814649205
230	0.0346195304609198
231	0.0354155700215325
232	0.029547254606415
233	0.016193611311486
234	-0.002117955952037
235	-0.0188026901992518
236	-0.0290355170570618
237	-0.0328696365730758
238	-0.0312996114063408
239	-0.021991922558193
240	-0.0025424075200968
241	0.0219732384204275
242	0.0387215370233632
243	0.0371489796892643
244	0.0186480747457147
245	-0.00380231982898299
246	-0.0156779487656508
247	-0.0145709675820494
248	-0.0160132551592261
249	-0.0399674113964982
250	-0.0871309231387527


==> figures/data/states-14.tsv <==
0	1.8747241800919e-06
1	-0.00787188554033811
2	-0.0115715027921093
3	-0.0106044888451499
4	-0.00790630119988799
5	-0.00643533642144638
6	-0.00668678008014511
7	-0.00732413360870237
8	-0.00727815913381934
9	-0.00669051524953509
10	-0.00622995325767885
11	-0.00617604713806444
12	-0.00630415659170664
13	-0.00630321505307838
14	-0.00606432068151627
15	-0.0056972059523887
16	-0.00545036098774176
17	-0.00552166156837674
18	-0.00573722647387053
19	-0.00549411532551418
20	-0.00439974977655806
21	-0.00313087347417874
22	-0.00318992317844169
23	-0.0051139710111588
24	-0.00700447722099519
25	-0.00600188795840472
26	-0.00221072797238056
27	-0.000375504171484738
28	-0.00561816911206901
29	-0.0167858692903809
30	-0.0256509433977767
31	-0.0242989451141645
32	-0.0127898253051856
33	0.00133375884268717
34	0.0100072561954265
35	0.0101668420880875
36	0.00474377912960749
37	0.00129535234818654
38	0.00797869629133505
39	0.0256328438501688
40	0.0427609091917218
41	0.0435176360217508
42	0.0242663988493795
43	-0.000734370162949311
44	-0.0133094077127097
45	-0.00874420111527056
46	0.00306585991953148
47	0.0103213568433598
48	0.00923704428379298
49	0.0035843673268984
50	-0.00097403965144664
51	-0.00181868138036934
52	-0.00126038184119633
53	-0.00398060055279905
54	-0.0116380638965508
55	-0.0206518678981675
56	-0.0260345525930892
57	-0.0259607736651576
58	-0.0215835524601742
59	-0.0145213705522504
60	-0.0068093643045396
61	-0.00187596269446264
62	-0.0021938263556346
63	-0.00531891227687885
64	-0.00521243417851378
65	-5.31528544959817e-05
66	0.00317982525525914
67	-0.00313735291580764
68	-0.0135914651331093
69	-0.0113998270960112
70	0.00836483348872217
71	0.0215453029578348
72	-0.00369770785450215
73	-0.0618415998491738
74	-0.101472007358262
75	-0.0791507768572722
76	-0.0143363555990125
77	0.0311436244931424
78	0.0273118457001671
79	0.00502510518171527
80	0.00473148513491166
81	0.0226566897032123
82	0.0258229523295808
83	0.00297883630405846
84	-0.0221063280562638
85	-0.0234327141818368
86	-0.0019614087220492
87	0.0197807407907192
88	0.0225483342263957
89	0.00592443023932387
90	-0.0158261869659581
91	-0.027145392327997
92	-0.0203617213208363
93	0.00136883845687836
94	0.0244881381216139
95	0.0320615232057878
96	0.0176839144488525
97	-0.00709638289614741
98	-0.0231261175782429
99	-0.0216118576011299
100	-0.00974852141201374
101	6.42415355868102e-05
102	0.00297253749099161
103	0.0029151838252287
104	0.00422603584670663
105	0.00571213584351708
106	0.00382052771932847
107	-0.00117574401458747
108	-0.0049452241848584
109	-0.00440939648855776
110	-0.000995607192556087
111	0.00173653079270089
112	0.00210754777578243
113	0.00112612956131638
114	0.000288421024319806
115	-9.45581365500073e-05
116	-0.000384186738813393
117	-0.000588016992794827
118	-0.000492683225928558
119	-0.000255569453232705
120	-0.000235448172226606
121	-0.000479025929271069
122	-0.000801907014831478
123	-0.00118638805851459
124	-0.0017365754885369
125	-0.00234857695369208
126	-0.00273298996210043
127	-0.00276694212004093
128	-0.00263278209520914
129	-0.00257796153089731
130	-0.0026597424806085
131	-0.00276853613198026
132	-0.00281478661034126
133	-0.00281921572055329
134	-0.00284653823931456
135	-0.00291694504042326
136	-0.00300162913689974
137	-0.00307409551416988
138	-0.00313843379812104
139	-0.00321232618339026
140	-0.00330150003064028
141	-0.00339736390584513
142	-0.00349135014465422
143	-0.00358348560315401
144	-0.00367795073854039
145	-0.00377569706697715
146	-0.00387353930078283
147	-0.00396826726737362
148	-0.00405930097710695
149	-0.0041475381644245
150	-0.00423317081737309
151	-0.00431530089017956
152	-0.00439309111347762
153	-0.00446659780553861
154	-0.00453650662154229
155	-0.00460349497361519
156	-0.00466806267469839
157	-0.00473083427753504
158	-0.00479282888248685
159	-0.00485540890148659
160	-0.0049200313485267
161	-0.0049880605393119
162	-0.0050607722561527
163	-0.00513947620334054
164	-0.00522552602827467
165	-0.00532001610116859
166	-0.00542328552151578
167	-0.00553469245558279
168	-0.00565292272460423
169	-0.005776324895988
170	-0.00590241423843033
171	-0.00602668018411426
172	-0.00614225988979965
173	-0.00624160074390787
174	-0.00631852281717036
175	-0.00636759335691121
176	-0.00638097388564671
177	-0.00634803560375983
178	-0.00626187744725225
179	-0.0061274089061474
180	-0.00595962133544574
181	-0.00577091702486203
182	-0.00556422486983733
183	-0.00534633412990875
184	-0.00514543662653065
185	-0.00499732308495692
186	-0.00490012499515716
187	-0.00479846871496082
188	-0.00464742207370561
189	-0.00449522177657259
190	-0.00444917852930223
191	-0.0045131014410184
192	-0.00451078432354706
193	-0.0042911879458759
194	-0.00402161025403273
195	-0.0040875636497772
196	-0.00452607314450536
197	-0.00472790756843674
198	-0.00413140799863536
199	-0.00328322630264145
200	-0.00355970459342807
201	-0.00518385796355834
202	-0.00605942146170606
203	-0.00409393848586767
204	-0.00103878285471098
205	-0.0018110460962393
206	-0.00757406524836119
207	-0.0110815524298478
208	-0.00418201234625837
209	0.00800639855726585
210	0.00653390030947425
211	-0.0200016029717709
212	-0.0554442408107685
213	-0.0676097120291567
214	-0.0432186284753527
215	-0.00292767069371053
216	0.0233498008043634
217	0.027446138843656
218	0.0221169589804839
219	0.0180594795004683
220	0.0135979048002094
221	0.00404385652434542
222	-0.00979353088387987
223	-0.0240172809700514
224	-0.0354968860380025
225	-0.0405359862155661
226	-0.0344521663910623
227	-0.0167912315199296
228	0.00511235692972302
229	0.0218689409510843
230	0.030172345134184
231	0.0318489525314589
232	0.0273618346877848
233	0.0155913421135377
234	-0.00103021901859569
235	-0.0163382448832328
236	-0.0260218684428923
237	-0.0301895235406958
238	-0.0294420641403162
239	-0.0211360520716521
240	-0.00285283658323183
241	0.0204776851805599
242	0.0365838587917116
243	0.0354044302609629
244	0.018107514396122
245	-0.00317471611846029
246	-0.0146427220721126
247	-0.0138658685008893
248	-0.0156329654859187
249	-0.039132033189581
250	-0.0850442935207578


==> figures/data/states-15.tsv <==
0	9.49134851729117e-05
1	-0.00174829413221544
2	-0.00374097605215947
3	-0.0053038866141556
4	-0.00585212476216529
5	-0.00564015199971701
6	-0.0055415191424915
7	-0.00586229904213227
8	-0.00587553094280933
9	-0.00503223756421266
10	-0.00428620444285948
11	-0.00516321970292757
12	-0.00712681650707711
13	-0.00717581274981382
14	-0.00381723953325866
15	-0.000892820147359224
16	-0.00418967537356081
17	-0.0121998359114517
18	-0.0132408308746481
19	0.00295176373902712
20	0.0303123015462781
21	0.0484197739738581
22	0.0425324776115682
23	0.0181656003952751
24	-0.00722981927923724
25	-0.0223221441151477
26	-0.025978364421988
27	-0.018117087489173
28	0.00203667852433984
29	0.026048913317885
30	0.0353387849046851
31	0.019631683666344
32	-0.00760935111473964
33	-0.0218455098761149
34	-0.0156406184761948
35	-0.00565929556204512
36	-0.00936053819242838
37	-0.0233992333239267
38	-0.0312047420913081
39	-0.0255015126345476
40	-0.0143161818447163
41	-0.00696770224421439
42	-0.00341717517358223
43	0.000487924707414759
44	0.00398544961516244
45	0.0022370583423923
46	-0.00595164629612016
47	-0.0146403167228355
48	-0.0157745583191105
49	-0.00727097455855089
50	0.00450696348179285
51	0.0111735173984853
52	0.0110950054465671
53	0.0103768376607512
54	0.0148595048374334
55	0.023110272401744
56	0.0286795729903563
57	0.0278082194441161
58	0.022997249887412
59	0.0193217419963097
60	0.0186820007645332
61	0.0183377814301268
62	0.0151866605376809
63	0.0110049512306735
64	0.0113837104754064
65	0.0174018074275809
66	0.0205029687075637
67	0.0117260368382502
68	-0.00218029286993347
69	-0.000480450136243688
70	0.0233548862774046
71	0.0397384331839443
72	0.0084218253019644
73	-0.0652145550623075
74	-0.11744433815159
75	-0.0919948901497533
76	-0.0104953282027642
77	0.0496552508377636
78	0.0475877296689731
79	0.0190052169115214
80	0.015463209542643
81	0.0356414726397254
82	0.0400540491884885
83	0.0132415599628326
84	-0.0174721175091012
85	-0.0205018982607475
86	0.00395611648190675
87	0.0295303364814364
88	0.0332003462989954
89	0.0138203918507809
90	-0.0125208719635541
91	-0.027669573056979
92	-0.0219117572114571
93	0.00201845817239251
94	0.0286267414721593
95	0.0377110929673425
96	0.0211471757023086
97	-0.00787896651368704
98	-0.0268689045400219
99	-0.025280661627939
100	-0.0114003185569051
101	0.000154037564103506
102	0.0034413595217709
103	0.00292727553474682
104	0.00389955049003335
105	0.00542810040018533
106	0.00362192792775265
107	-0.00143512546098955
108	-0.00521419517129689
109	-0.00448651344786122
110	-0.000859222339174358
111	0.00187837571700122
112	0.00210035676143007
113	0.00105003045028362
114	0.000329261757273613
115	0.000145404905441966
116	-1.57407374890913e-05
117	-0.000218963790344004
118	-0.000197442644462312
119	-1.29647183811196e-05
120	2.66501740480704e-05
121	-0.000155570646713164
122	-0.000435507605441517
123	-0.000810890519243475
124	-0.00135313471672074
125	-0.00193643535337716
126	-0.00229124776053103
127	-0.00232510097123283
128	-0.00222226513917755
129	-0.00220721619255185
130	-0.0023199728393813
131	-0.0024542563948375
132	-0.00253241301990677
133	-0.00257958089145997
134	-0.00265603791089356
135	-0.00277756939995348
136	-0.00291623756596586
137	-0.00304893751731273
138	-0.00318112343904269
139	-0.003329198670444
140	-0.00349737728391658
141	-0.00367685566328553
142	-0.0038594348916046
143	-0.00404479529730816
144	-0.00423585123913134
145	-0.0044320583625859
146	-0.00462897459606869
147	-0.00482218525101395
148	-0.0050095763334995
149	-0.0051900978971011
150	-0.00536176020504835
151	-0.00552137983287799
152	-0.00566567895230558
153	-0.00579201142457691
154	-0.00589808502719219
155	-0.00598140767579816
156	-0.00603921879526226
157	-0.00606887299851009
158	-0.00606820843531188
159	-0.00603566046393398
160	-0.00597025936167751
161	-0.00587176001775801
162	-0.00574102044987383
163	-0.00558054460026459
164	-0.00539494145786826
165	-0.00519107144401465
166	-0.00497794906940485
167	-0.00476676929391229
168	-0.00457118935856147
169	-0.00440725248257791
170	-0.00429207521941452
171	-0.00424146475178297
172	-0.00426803015929406
173	-0.00438091954472231
174	-0.0045857831335422
175	-0.00488225422635348
176	-0.00525933232502689
177	-0.00569376677281826
178	-0.0061554449600502
179	-0.00661533064205987
180	-0.00704645531819194
181	-0.00741796536425738
182	-0.00769738908662685
183	-0.00787162548397592
184	-0.00796719871189776
185	-0.00803363872354241
186	-0.00809142498419209
187	-0.00810695916136687
188	-0.00804726136346361
189	-0.00795889389880551
190	-0.00794137734545018
191	-0.0079997066623332
192	-0.00797363970030866
193	-0.00772668767847491
194	-0.00741669925046401
195	-0.00740239570732486
196	-0.00771860630121784
197	-0.00780238087331864
198	-0.00713779670099138
199	-0.00623700170802023
200	-0.00637670863284059
201	-0.00775890908644138
202	-0.00843790152072244
203	-0.00648231605740928
204	-0.00352905999040184
205	-0.00413587813028132
206	-0.00936093415631008
207	-0.0124731214422832
208	-0.00594078434346587
209	0.00544602681715129
210	0.00412800567765405
211	-0.0203622487190207
212	-0.0529293340798914
213	-0.0637550244160291
214	-0.0407274542791074
215	-0.00321384166895122
216	0.0210387281981441
217	0.0246718116923316
218	0.0197496775538609
219	0.0162455489544218
220	0.0124650452727324
221	0.00386902336064557
222	-0.00888170048962673
223	-0.0221035123639469
224	-0.03276266055663
225	-0.0374324204377196
226	-0.031947935974992
227	-0.0160056285968328
228	0.0037677200928919
229	0.0189993592245582
230	0.0267679965220083
231	0.0286355809186189
232	0.0248784783260872
233	0.0144527823615441
234	-0.000406434917569745
235	-0.014198928313256
236	-0.023175856731474
237	-0.0274029897050078
238	-0.0271517963879126
239	-0.019820138632571
240	-0.00330232964444779
241	0.0177623726663396
242	0.0323377714842209
243	0.0315968182088304
244	0.0166509709756869
245	-0.00195650672033818
246	-0.0123121908758485
247	-0.0122478616012223
248	-0.0144368976713754
249	-0.0354515629118745
250	-0.0758997804484591


==> figures/data/states-16.tsv <==
0	0.00020201670418957
1	-0.123967629364451
2	-0.149622529698131
3	-0.0767207566392986
4	0.0104155366111254
5	0.0413930941134254
6	0.0206033895931248
7	-0.00361213533520662
8	-0.00221918399360427
9	0.0140526054365485
10	0.021771077265722
11	0.0141354281142934
12	0.00318427977569705
13	0.00283369979406548
14	0.0136673408382551
15	0.02189544107028
16	0.0137634389618053
17	-0.00538867323945444
18	-0.00885701761988552
19	0.0257133546358396
20	0.0855530125372605
21	0.126506311468743
22	0.114854673387848
23	0.0606680759113811
24	0.00377414034983728
25	-0.0264345434101942
26	-0.0279135433127681
27	-0.0108543107371462
28	0.0149879348777286
29	0.0338440414074998
30	0.0236636194753486
31	-0.0200568954054979
32	-0.0662178038544022
33	-0.073601231284097
34	-0.0400224693790984
35	-0.0110573398833094
36	-0.0272498439857364
37	-0.0714612238169247
38	-0.086515374995152
39	-0.0464359795057395
40	0.0071546350493649
41	0.0110302578798617
42	-0.0472744745846037
43	-0.11783552565875
44	-0.144722902429302
45	-0.117549460492505
46	-0.066530785633792
47	-0.025218778763711
48	-0.00751037177000737
49	-0.00795900720246827
50	-0.0109277784886616
51	-0.0040697640394719
52	0.00785308684317463
53	0.00567771852276873
54	-0.0210323981683835
55	-0.0576446553617526
56	-0.0779214542702098
57	-0.070366381016885
58	-0.0452953700938422
59	-0.0195385708843332
60	-0.00131636027045391
61	0.010718441280003
62	0.0197430306038381
63	0.0249714490543961
64	0.0231015061264714
65	0.0153230086826779
66	0.010937624124844
67	0.0185306899614894
68	0.0311719644377379
69	0.0282462087777921
70	0.00282574961300062
71	-0.0160290710702792
72	0.0131188339197067
73	0.0881746396743927
74	0.147524134571671
75	0.131801641391842
76	0.0553276065401139
77	-0.00924619001566677
78	-0.0179924287887405
79	0.00107305899516189
80	0.000622921801179834
81	-0.0202758068946173
82	-0.0260022742064718
83	-0.00140239701995312
84	0.0284614312927128
85	0.0325365937489842
86	0.00858926071504467
87	-0.0193579911908309
88	-0.0272615778530334
89	-0.0100712700530861
90	0.0185883913586798
91	0.0379476585970666
92	0.0325287785799674
93	0.00250796403108257
94	-0.0323860958311191
95	-0.0447476054216087
96	-0.0234826591101288
97	0.0141834123529168
98	0.0389466575122308
99	0.0371869728498817
100	0.0198173000760847
101	0.00527568285920967
102	-0.000849562053013173
103	-0.00620072831380438
104	-0.0151751777393739
105	-0.0197060539459616
106	-0.00991473738543676
107	0.0107883898812757
108	0.0268041384140867
109	0.0258423459725429
110	0.010217749429553
111	-0.0070429754266468
112	-0.0149695443517064
113	-0.0125865814045371
114	-0.00581888562481151
115	3.31016663411627e-05
116	0.00310049009064166
117	0.0032754407281919
118	0.00149811674816847
119	-4.56251018618786e-06
120	0.000508623195376842
121	0.00245294610056223
122	0.00431531864506885
123	0.0060600803224799
124	0.00863259517085465
125	0.0117787079395699
126	0.0139422599481885
127	0.0142610103083704
128	0.0135650064912303
129	0.0132008511284826
130	0.0135680829254999
131	0.0141142921914497
132	0.0143199896584526
133	0.0142514170385054
134	0.0142518413292852
135	0.0144500984633668
136	0.0147005980761024
137	0.0148508030907651
138	0.0149108104001009
139	0.0149759177309322
140	0.0150856634651948
141	0.0152007879268817
142	0.0152771159593513
143	0.0153161025440813
144	0.0153451166382091
145	0.015377030410193
146	0.0154021184454336
147	0.0154085013540931
148	0.0153971307304944
149	0.0153767510646002
150	0.0153522598901684
151	0.0153219622093783
152	0.01528325052188
153	0.0152370705798395
154	0.0151866893227684
155	0.0151344012038251
156	0.0150806719654303
157	0.0150256955854998
158	0.0149706181459761
159	0.0149171602107412
160	0.0148667437621671
161	0.014820351310793
162	0.0147788367358151
163	0.0147427362242335
164	0.0147115372375017
165	0.0146832316852158
166	0.0146543150877306
167	0.0146190701372015
168	0.0145672383601946
169	0.0144813394096684
170	0.0143360123233557
171	0.014099253822082
172	0.0137318842996508
173	0.0131831003635572
174	0.0123874470761255
175	0.0112728330077153
176	0.00978118852538229
177	0.00788967468023017
178	0.00562031871277961
179	0.00304398608169508
180	0.000293438296910225
181	-0.00242657444483886
182	-0.004878572917543
183	-0.00689950848203559
184	-0.00849722488793516
185	-0.0098112299786658
186	-0.0109382303129506
187	-0.01182250795237
188	-0.012393429302379
189	-0.0128020828661489
190	-0.013360197621753
191	-0.0141038159305867
192	-0.0145577494121482
193	-0.0142817763842573
194	-0.0137141957964486
195	-0.013958662411882
196	-0.0152118546074784
197	-0.015825925349143
198	-0.0141399779258222
199	-0.0115326468173586
200	-0.011897556416827
201	-0.0161650754043552
202	-0.0186727338802417
203	-0.0132441313881259
204	-0.00419411917314586
205	-0.00534346414041622
206	-0.0209786895902009
207	-0.0315817028757055
208	-0.0132666107803011
209	0.0218110342542992
210	0.0206823899921459
211	-0.0521635688449778
212	-0.155108197580327
213	-0.196180843764336
214	-0.13153343880901
215	-0.0155368645022526
216	0.0631510062232365
217	0.0744866515900318
218	0.0547921960098755
219	0.0421436835745499
220	0.0368964681537897
221	0.0217977846996398
222	-0.0080270694832721
223	-0.0431988327150073
224	-0.07177413830916
225	-0.0833975097223728
226	-0.0704539201758987
227	-0.035050300221758
228	0.0077309200622625
229	0.0411566713321395
230	0.0600027512708285
231	0.067015581337832
232	0.0615019199989802
233	0.0407838509252113
234	0.00979812934635498
235	-0.0201961978560942
236	-0.0420027393376666
237	-0.0551089244269436
238	-0.0578315886800922
239	-0.043024823469215
240	-0.00679393711132201
241	0.0395462322254402
242	0.0722199955709571
243	0.0729784314373473
244	0.0437067348039502
245	0.00519004610802824
246	-0.0181148845459759
247	-0.0208399516724478
248	-0.0290861412044838
249	-0.0783198970601725
250	-0.169954018451254


==> figures/data/states-17.tsv <==
0	-2.25446131015477e-06
1	-0.122407471745299
2	-0.145485447913394
3	-0.0705948606106374
4	0.0161733325281249
5	0.0449188857485979
6	0.0224716414929265
7	-0.00167368490318866
8	-0.000211310037076732
9	0.0143074461711072
10	0.0200722226933498
11	0.0137724243092222
12	0.00685358288501904
13	0.00694414759499398
14	0.0108171164507965
15	0.0122349364323617
16	0.0102159109739176
17	0.00822709221564704
18	0.00842450779965694
19	0.0092495123057668
20	0.00834187140439721
21	0.00615857726658507
22	0.0056875233932207
23	0.00851997606970492
24	0.011897178121243
25	0.0110339296825099
26	0.00546248764586807
27	0.00208831763129509
28	0.00911807992234317
29	0.0255373030490842
30	0.0387625082368117
31	0.0357695852980661
32	0.0165551918298757
33	-0.00567280709196211
34	-0.0180937989557591
35	-0.0198819814813559
36	-0.0190165685922515
37	-0.0198841735482169
38	-0.0183192185986561
39	-0.0105090390861697
40	-0.00295141457905747
41	-0.00786983846686159
42	-0.027951188149246
43	-0.0501269096791081
44	-0.057141430923749
45	-0.0431466812438077
46	-0.0169668659561251
47	0.00656562340919178
48	0.0168941324965896
49	0.013478925890187
50	0.00492614401961177
51	0.000820478529276108
52	0.00218233160508408
53	0.00135594378954764
54	-0.00752773141681719
55	-0.0205202710819034
56	-0.0282491958845777
57	-0.0261012894131259
58	-0.0176017832928096
59	-0.00911280531339554
60	-0.00365920685596938
61	0.000124535717984588
62	0.00430573853058855
63	0.00761615012792304
64	0.00624868785169263
65	0.000178610084189248
66	-0.00299889084302303
67	0.00418306489469244
68	0.0156299360571325
69	0.0133392140961571
70	-0.00827228186576884
71	-0.0233072612126745
72	0.00379698293670306
73	0.0693908436410576
74	0.118786048869932
75	0.102209986004207
76	0.0357468237456539
77	-0.0162058788505439
78	-0.0186455659747841
79	-0.000127438211848639
80	-0.00215227335771435
81	-0.0220327947098449
82	-0.026034893227994
83	-0.00191473945262071
84	0.0257859226559805
85	0.0288227001762636
86	0.00622465016691431
87	-0.0194942114402851
88	-0.0264336778239206
89	-0.0100224141508989
90	0.0172952625339097
91	0.0359299780801216
92	0.0304818241951666
93	0.000546185654690614
94	-0.0343954492942584
95	-0.0466344754226661
96	-0.0248051140781067
97	0.0136669889760469
98	0.0390175290811091
99	0.0373931602767819
100	0.0198689735654866
101	0.00516405263490668
102	-0.0010765000916426
103	-0.00664349307021684
104	-0.0159473979727002
105	-0.0206435302709415
106	-0.0105952465287819
107	0.010654662450522
108	0.0270822496985015
109	0.0261268657839274
110	0.010222589852647
111	-0.00729067778338784
112	-0.0152624660968175
113	-0.012779253201841
114	-0.00592501679280349
115	-6.96058782289682e-05
116	0.00297216949439407
117	0.00315828001981095
118	0.00141737193278817
119	-7.50072022847661e-05
120	0.00041301166011037
121	0.00232995322347662
122	0.00417217731866335
123	0.00586718142093993
124	0.00832979885405096
125	0.011326924198752
126	0.0133505818327573
127	0.013559569371879
128	0.0127641651117435
129	0.0122830861536841
130	0.0125097288480487
131	0.0129034720813904
132	0.0129536098570807
133	0.0127231845408762
134	0.0125482340730799
135	0.012555748649739
136	0.0126035490506883
137	0.0125419373833938
138	0.0123803561279959
139	0.0122119577126259
140	0.0120754191511734
141	0.0119321578367201
142	0.0117387173003154
143	0.0114963410857414
144	0.0112315301790176
145	0.010956288126851
146	0.0106602519659781
147	0.0103309592628315
148	0.0099686265298814
149	0.00958106120379586
150	0.00917208129540595
151	0.00873885327285016
152	0.00827764573224208
153	0.00778835416084029
154	0.0072733151907275
155	0.0067340598155718
156	0.00617052907490904
157	0.00558274691190604
158	0.00497219986923924
159	0.00434163107022393
160	0.00369434202005396
161	0.00303426276238553
162	0.00236657360886841
163	0.00169795159416162
164	0.00103634541597982
165	0.000391046535076024
166	-0.000226724918849383
167	-0.000803733253464383
168	-0.00132600027457243
169	-0.001780384940548
170	-0.00215437107796709
171	-0.00243425652296021
172	-0.00260535140016725
173	-0.00265667678070368
174	-0.0025861384198849
175	-0.00239882189222632
176	-0.0020992759930064
177	-0.0016909222725925
178	-0.00119191817701845
179	-0.000652686245507465
180	-0.000145792516113012
181	0.000274037327762974
182	0.000595238904921975
183	0.000819356056066496
184	0.00091132459878903
185	0.000819664307572356
186	0.0005754968628409
187	0.000329449041081496
188	0.000201748011498518
189	8.41732946343116e-05
190	-0.000281041045396732
191	-0.000908082356591911
192	-0.00137105868842981
193	-0.00128877288698646
194	-0.00104531888466533
195	-0.00157929466930628
196	-0.00301963823400315
197	-0.00391513918036853
198	-0.00285756204098698
199	-0.00108667626563673
200	-0.00194374077265876
201	-0.00611608546237629
202	-0.00863774225281498
203	-0.00429117307268576
204	0.00298639402003363
205	0.00128543230531975
206	-0.0127202192024103
207	-0.02190327066802
208	-0.00603126994843577
209	0.0236141882980927
210	0.0212825145684155
211	-0.0423552780551735
212	-0.130014641885527
213	-0.162978390202526
214	-0.106020740108681
215	-0.00779690954168352
216	0.0565853737241015
217	0.0641966254814293
218	0.0474388776248752
219	0.037385616340453
220	0.0323359447447907
221	0.0174758150037548
222	-0.00998723617783446
223	-0.0412284394584305
224	-0.0662914525025982
225	-0.0764429699763376
226	-0.0645241260288559
227	-0.0319030330555283
228	0.00775704316766947
229	0.0388471515667059
230	0.0563370318473144
231	0.062683867828656
232	0.057196062514883
233	0.0373777500191592
234	0.00793146159551485
235	-0.020439081245775
236	-0.0408427439775352
237	-0.0528216046467809
238	-0.0549816982474122
239	-0.0406938883767772
240	-0.00612391154415232
241	0.0382334417841331
242	0.0697271300751601
243	0.0705320011734329
244	0.0420366931411514
245	0.00434396059180791
246	-0.0183256733737884
247	-0.0205072652676397
248	-0.0282330085840913
249	-0.0769937573631239
250	-0.168209773165761


==> figures/data/states-18.tsv <==
0	-0.000171738753656031
1	0.0297045962157776
2	0.0393232655988155
3	0.0276677008166783
4	0.0111740592317821
5	0.00477744384079549
6	0.00900109353845131
7	0.014474421270107
8	0.014240284381208
9	0.00972631806674981
10	0.00707864195761216
11	0.00980390249735784
12	0.0146446642975638
13	0.014590434224519
14	0.00756581496242341
15	0.00181479879030103
16	0.00804484454420792
17	0.0227888044734705
18	0.0243759439096156
19	-0.00545560868541518
20	-0.0550098110966061
21	-0.0870156246215289
22	-0.0752838979290326
23	-0.0308489580327676
24	0.0138950477344659
25	0.0389279368331779
26	0.0442945177323494
27	0.0319504916891458
28	-9.18756279676986e-05
29	-0.0402983495717102
30	-0.058202301256957
31	-0.0335922032007923
32	0.0142201878626677
33	0.0428671478489076
34	0.0348299004349427
35	0.0154466297819349
36	0.0169757909413079
37	0.0365127037780871
38	0.0422815029653644
39	0.0172536870727766
40	-0.0179079065596933
41	-0.0295898158732571
42	-0.0091953043618003
43	0.0213749892667117
44	0.0369460353987211
45	0.032162325995248
46	0.0179503386196307
47	0.00491150125404023
48	-0.00421145668645913
49	-0.0106580578381766
50	-0.015254419737726
51	-0.0178391529173255
52	-0.017321592387782
53	-0.0121411621680645
54	-0.00299073995014043
55	0.00553230225465913
56	0.00848406863142712
57	0.00539503802188106
58	-0.000426037454855745
59	-0.00637728010817545
60	-0.0117389985813178
61	-0.0151740849388293
62	-0.0148464670513052
63	-0.012302837611316
64	-0.012771977406504
65	-0.0180141841231924
66	-0.0208807842795987
67	-0.0132381701483962
68	-0.000974736404615411
69	-0.00281002919759436
70	-0.0245788780324258
71	-0.0391404508668107
72	-0.00949550345090847
73	0.0601502901293087
74	0.112737449106477
75	0.0970872876522307
76	0.0304647687644901
77	-0.0210061049430913
78	-0.0228434688793494
79	-0.00557281270901002
80	-0.0107250477055853
81	-0.032863870478878
82	-0.0359333168975494
83	-0.00864081792754407
84	0.0214673537447806
85	0.0244287410507943
86	0.00018241719465497
87	-0.0267234687463097
88	-0.0332466901105784
89	-0.0151875244972646
90	0.0137611151147821
91	0.0327799969989814
92	0.0259260762830147
93	-0.00662402470653278
94	-0.043760174088246
95	-0.0561208638543478
96	-0.0320989122853284
97	0.00935967021061994
98	0.0365653289713513
99	0.0350411775309031
100	0.0167754864257123
101	0.00159127432261944
102	-0.00481888194502019
103	-0.0109384153879416
104	-0.0212608779988459
105	-0.0264427051200044
106	-0.0154221808118639
107	0.00784628263630196
108	0.0259119518785593
109	0.0252359132372839
110	0.00854410352332313
111	-0.0098273097453369
112	-0.0180759788258185
113	-0.0153533123788669
114	-0.00809616494911291
115	-0.00185695313273876
116	0.00150173958746362
117	0.00183403754758873
118	1.54636914680704e-05
119	-0.00161086607682751
120	-0.00109046777913615
121	0.00103423247656418
122	0.00312065909465319
123	0.00506425120990589
124	0.00786631135303241
125	0.0112906449216224
126	0.0136791899765987
127	0.0140716625254386
128	0.0133272396067849
129	0.0129023978024057
130	0.0132601992183165
131	0.0138240792065272
132	0.0140256695357987
133	0.0139204273153164
134	0.0138747093602872
135	0.0140345484856047
136	0.014248261079232
137	0.0143492278438306
138	0.0143435512253347
139	0.0143323161561121
140	0.0143595766862563
141	0.0143841163378585
142	0.0143575030460725
143	0.0142797858816488
144	0.0141796613581091
145	0.0140708080380918
146	0.0139422909611605
147	0.0137803079014525
148	0.0135847089867021
149	0.0133638305286633
150	0.0131217648317936
151	0.0128551089362398
152	0.0125590494511436
153	0.0122323295416647
154	0.0118759965624072
155	0.0114897620919757
156	0.0110709650977298
157	0.0106162574828244
158	0.0101230461384584
159	0.00958922627662588
160	0.00901235881120706
161	0.00838970443277438
162	0.00771895833460959
163	0.00699872018482887
164	0.0062285705169578
165	0.00540954892061152
166	0.00454530252636945
167	0.00364290235280556
168	0.00271240511428522
169	0.00176607240810787
170	0.000819164014096099
171	-0.000108011845545495
172	-0.000990401568385077
173	-0.00180332322883258
174	-0.0025284244105817
175	-0.00315308137220247
176	-0.00366353535909082
177	-0.00404388652607177
178	-0.00428997773352955
179	-0.00442513025559713
180	-0.00449163329043134
181	-0.00451745205072696
182	-0.00450007996921638
183	-0.00444251489855769
184	-0.00440162822900138
185	-0.00446064414362939
186	-0.00462148317413824
187	-0.00476093191894164
188	-0.00477540973254269
189	-0.00477678135939323
190	-0.00501788412073136
191	-0.0055103544151804
192	-0.00583545902585907
193	-0.00562133212279934
194	-0.00524762115557983
195	-0.00563465021607407
196	-0.00690519559557203
197	-0.00763476251359538
198	-0.00644861148719285
199	-0.00457123047002503
200	-0.00527760764642374
201	-0.00922780366035315
202	-0.0115448839286798
203	-0.00713112369917409
204	0.000124077467864918
205	-0.00145104631195882
206	-0.0150652171793013
207	-0.0238909737460506
208	-0.00815166913207374
209	0.0209779178276578
210	0.0186460342726241
211	-0.043679863760255
212	-0.129171038759578
213	-0.160657555414073
214	-0.104025410226252
215	-0.0075441942406605
216	0.0549143750055016
217	0.0612259015552629
218	0.043870679646391
219	0.0338041071858704
220	0.0292578504439361
221	0.0152959130158473
222	-0.0109509569659425
223	-0.0406030479635649
224	-0.0638906681238868
225	-0.0728382491197422
226	-0.0611313858105273
227	-0.030168269145847
228	0.00727486927408868
229	0.0364789120576155
230	0.0526321866255747
231	0.0581408990176274
232	0.0525512507104566
233	0.0335891188452744
234	0.00566379309518789
235	-0.0210204382508935
236	-0.0397249184714593
237	-0.0500493324969891
238	-0.0512261191141899
239	-0.0376467255831868
240	-0.00575894200116605
241	0.0351065968601779
242	0.0641206812897208
243	0.0644882666133745
244	0.0373374278432275
245	0.00180242092026522
246	-0.0188724971691468
247	-0.0195959418943706
248	-0.0256759086274387
249	-0.0713587490412325
250	-0.157948480659225


==> figures/data/states-19.tsv <==
0	-7.02951933007096e-05
1	-0.0479038799797099
2	-0.0621482832986179
3	-0.0422047259216075
4	-0.0156095397994469
5	-0.00563422722425185
6	-0.0113473450646166
7	-0.0179607667892265
8	-0.0172920168830147
9	-0.013158091380693
10	-0.0115089250688177
11	-0.0124053439829792
12	-0.0127529287491447
13	-0.0123078800275357
14	-0.0131670435273989
15	-0.0145638076961223
16	-0.012527570917872
17	-0.00680461851805931
18	-0.00513014796062373
19	-0.0158450519701297
20	-0.0356492328959252
21	-0.0489873978292358
22	-0.0428206121805249
23	-0.0202034274271466
24	0.00336108374524061
25	0.0152920828661271
26	0.0149047509372452
27	0.00946038167680719
28	0.00646920438122406
29	0.0099107892605123
30	0.0182975650758606
31	0.0234466562795597
32	0.0151683220410872
33	-0.00917307974722352
34	-0.0427323349964738
35	-0.0780258774107453
36	-0.107749806690972
37	-0.10934571512037
38	-0.0466443606788808
39	0.0829507027617353
40	0.205061158562428
41	0.212518783395281
42	0.0776633658194743
43	-0.101619848519873
44	-0.193015579196319
45	-0.15456671197561
46	-0.053382625867184
47	0.0189257127358782
48	0.0246226590406838
49	-0.0111505987372503
50	-0.0390985937670964
51	-0.0318401381676695
52	-0.00841736254042958
53	-0.0152547511356699
54	-0.0752768308812904
55	-0.159552292112618
56	-0.214858658191346
57	-0.21193715545542
58	-0.161499281052168
59	-0.0945259024871934
60	-0.0385867547052091
61	-0.00740457208965526
62	0.000136282190387926
63	-0.00440797997361789
64	-0.0081526357611763
65	-0.00577734033795144
66	-0.00124700107410022
67	-0.00121974480970743
68	-0.0064265240206591
69	-0.009758626857154
70	-0.00456892592905877
71	0.00456103332798588
72	0.00303509541327817
73	-0.0169549659230237
74	-0.0422201228334746
75	-0.0485246653847643
76	-0.0277360391752102
77	0.00130635981684965
78	0.014282974306853
79	0.00819542262499495
80	-0.000694085594838921
81	-0.00117194722061529
82	0.00146021137576537
83	-0.00132536183584248
84	-0.00681030744391779
85	-0.00605414673373721
86	0.000941384382312612
87	0.00259342409729317
88	-0.00869227413258456
89	-0.0214224792969988
90	-0.0122827411816069
91	0.0276005875293313
92	0.0776191144141603
93	0.105267501284842
94	0.0983908232098824
95	0.0748409338717709
96	0.060177925376275
97	0.0620187336424835
98	0.0691107804879871
99	0.0698808903905265
100	0.0647768483446357
101	0.0608868222339868
102	0.0610632354827353
103	0.0621214589103065
104	0.0610884319828408
105	0.0593213995607018
106	0.0598566241425979
107	0.0620166563467785
108	0.0598273880235085
109	0.0470544841134777
110	0.0245278945029386
111	0.00136237473093405
112	-0.0125586529893545
113	-0.0150488693841533
114	-0.011904968000574
115	-0.0098107218289315
116	-0.0105646197244196
117	-0.0119122443552333
118	-0.0118724870198487
119	-0.0108660821939253
120	-0.0103136586522226
121	-0.010645144322484
122	-0.0111871296004571
123	-0.0113514944413711
124	-0.0112701455926936
125	-0.0113440546727497
126	-0.0116383779471352
127	-0.0118961681482327
128	-0.0119341583708602
129	-0.0118203497730293
130	-0.011703301364775
131	-0.0116115653792012
132	-0.011459510233261
133	-0.0111762352029489
134	-0.0107689777793673
135	-0.010277523310972
136	-0.00971309975959223
137	-0.00905516239847038
138	-0.00828620918924346
139	-0.00741059034395198
140	-0.00644287121375495
141	-0.00539127266439169
142	-0.00425684091603109
143	-0.00304239398297177
144	-0.00175614252366561
145	-0.000407270979274749
146	0.000998210553138552
147	0.00245631204975164
148	0.00396204430329355
149	0.00550925165539748
150	0.00709284997620525
151	0.00870997909600622
152	0.0103588383443028
153	0.0120371300739664
154	0.0137418961022073
155	0.0154701906343266
156	0.0172190395251759
157	0.0189845007626997
158	0.020761088691346
159	0.0225421840171033
160	0.0243201974756617
161	0.0260850803590356
162	0.0278221964066287
163	0.0295124213255241
164	0.0311349471610203
165	0.0326685651453982
166	0.0340874318072557
167	0.0353552356474142
168	0.0364277729161332
169	0.03726589912328
170	0.037843743672142
171	0.0381348323002104
172	0.0380835203310423
173	0.0375954628212774
174	0.0365706277149574
175	0.0349591462616888
176	0.0327944856306399
177	0.0301832865049773
178	0.0272757942576583
179	0.0242503841146013
180	0.0213134193495454
181	0.0186864248532734
182	0.0165618838451739
183	0.0150443802177245
184	0.01411709041979
185	0.0136618389513554
186	0.0135223581937967
187	0.0135661214352424
188	0.013703153740959
189	0.0138648740383163
190	0.0139893639651383
191	0.0140449523385826
192	0.0140569101918121
193	0.0140720081904523
194	0.0140734069935537
195	0.0139640216204179
196	0.0136920502985294
197	0.0133811801554005
198	0.0132285794773828
199	0.0132029676725736
200	0.012962849416592
201	0.0122884779904285
202	0.0115730671047052
203	0.0115116752515861
204	0.0120306037205411
205	0.0119196608830107
206	0.0103037373482974
207	0.00847715669850181
208	0.00899916925561718
209	0.01187571343794
210	0.0127101107508844
211	0.00722324497674891
212	-0.00173992597486623
213	-0.00460214066309256
214	0.00457033379644088
215	0.0192172816836983
216	0.0255067007558443
217	0.0172165801112318
218	0.0024841691198224
219	-0.00573602268380372
220	-0.00323624595990218
221	0.00383400556189719
222	0.0086908486874446
223	0.0110748922113611
224	0.0141145890240442
225	0.0176367562602944
226	0.0177847927223958
227	0.0124781113876596
228	0.00420418747352496
229	-0.00329641374573414
230	-0.00867966292311591
231	-0.0120729634045897
232	-0.0127095384761686
233	-0.0096979577072838
234	-0.00416939343062566
235	0.00142552641469974
236	0.00595210672709239
237	0.00970388025806574
238	0.0117515750870062
239	0.00946914564080568
240	0.00222000494063325
241	-0.00615004391763357
242	-0.010798613886501
243	-0.0110780393383302
244	-0.00981988615309916
245	-0.00782992065888465
246	-0.00248368578726128
247	0.00641987645931586
248	0.0120597265831461
249	0.00596671402544581
250	-0.0114189231359822


==> figures/data/states-2.tsv <==
0	0.999996037939823
1	1.13664672423726
2	1.21849968639441
3	1.23591595615453
4	1.2227204101377
5	1.21608122163861
6	1.22559533364499
7	1.23855054472597
8	1.24360309964212
9	1.24240590524781
10	1.24244418580802
11	1.24654369022592
12	1.25171754575302
13	1.2547648846033
14	1.25581136494897
15	1.25688583587496
16	1.25913367316045
17	1.26203373378535
18	1.26439030037024
19	1.26546433420967
20	1.26553656515074
21	1.26568051522178
22	1.26644883482452
23	1.26641009944634
24	1.26298424054182
25	1.25611837955156
26	1.25044999014635
27	1.25079865422448
28	1.2535443001141
29	1.24459654283655
30	1.21027254854836
31	1.15229235484383
32	1.0908310300204
33	1.05099606734448
34	1.04501832279849
35	1.06551655569156
36	1.09358445532511
37	1.11296550443622
38	1.11824177042265
39	1.11188582101316
40	1.09665060142247
41	1.07417446469895
42	1.05069352858812
43	1.03871048482814
44	1.04808666807162
45	1.07624092545266
46	1.1104001718379
47	1.13933466388698
48	1.16039288921664
49	1.17561192532541
50	1.18490104329974
51	1.18553430541084
52	1.17691109978957
53	1.16299017341005
54	1.14891810607837
55	1.13607204201663
56	1.12146894441159
57	1.1020773257477
58	1.07889349742424
59	1.05626539321245
60	1.03771002655262
61	1.02317674489763
62	1.0102629244451
63	0.997149032093535
64	0.983884474328487
65	0.971424194050792
66	0.960235580360941
67	0.949942120865555
68	0.939888502309623
69	0.929830928933185
70	0.920210229044475
71	0.911761393687133
72	0.904573787899353
73	0.897433371216613
74	0.888499535208045
75	0.877096159068657
76	0.864733866350944
77	0.853904026289029
78	0.845790506018643
79	0.839528564538316
80	0.833744593339968
81	0.828277542386374
82	0.8240225148911
83	0.821418860467704
84	0.819620074430358
85	0.817255470918903
86	0.813804543410267
87	0.810079097767785
88	0.807342269578823
89	0.806012113798989
90	0.805324842836017
91	0.804303400577956
92	0.802961762618391
93	0.802434783331481
94	0.803915938854796
95	0.807595822838081
96	0.812762842030283
97	0.818839226011759
98	0.826029756628767
99	0.834888518125249
100	0.845590575043991
101	0.857914573168427
102	0.871718427195901
103	0.887025546498063
104	0.903657246929852
105	0.921151676759251
106	0.9392102925164
107	0.957990563517813
108	0.97764257897759
109	0.997439325732338
110	1.01545553832024
111	1.0293337607737
112	1.03766475506044
113	1.04086844793521
114	1.04083787192967
115	1.0396895978292
116	1.03868818896046
117	1.03808489394343
118	1.03768205484883
119	1.03740598943931
120	1.03742679776159
121	1.03791931023843
122	1.03882633978744
123	1.03987395560842
124	1.04083099755169
125	1.04178095783286
126	1.04311093535092
127	1.0451514143077
128	1.04779930713316
129	1.05056024230405
130	1.05301217529709
131	1.05519234829546
132	1.0574959226563
133	1.06025113959899
134	1.06346283516615
135	1.06693426329883
136	1.07052835206898
137	1.07426193958744
138	1.07820654693902
139	1.08237906806772
140	1.08674229358413
141	1.09126833875422
142	1.09596862316802
143	1.10086988742584
144	1.10598392883184
145	1.11130694970358
146	1.11683732949404
147	1.12258463805423
148	1.128563475458
149	1.13478539692856
150	1.14125875093731
151	1.14799271312516
152	1.15499825628477
153	1.16228603910727
154	1.16986594502938
155	1.17774905093315
156	1.18594767997069
157	1.19447111114896
158	1.20332061542769
159	1.21248891855398
160	1.22196376891867
161	1.23172991075443
162	1.24176508445929
163	1.25203215866331
164	1.26247372258872
165	1.27301287133256
166	1.28355778529688
167	1.29400467821058
168	1.30423562495004
169	1.31411121863267
170	1.32346106305004
171	1.33207886226456
172	1.33973024805495
173	1.3461735953622
174	1.35118036195825
175	1.35454021779826
176	1.35605686618255
177	1.35556106122891
178	1.35295612855765
179	1.34827332444392
180	1.34169347741225
181	1.33351471941336
182	1.32408746239657
183	1.31375297319746
184	1.30280467141098
185	1.29147166697968
186	1.27992080402868
187	1.2682739240265
188	1.25662800958941
189	1.24506097504557
190	1.23362360227571
191	1.22234245108401
192	1.2112493285873
193	1.20040775114591
194	1.18988838603068
195	1.17970576633536
196	1.16980716642553
197	1.16016808045306
198	1.15088882213411
199	1.14211606557285
200	1.13381934954383
201	1.12573825089364
202	1.11770944708361
203	1.11002343672253
204	1.10317719435411
205	1.09708029744454
206	1.09081009600406
207	1.08372994545658
208	1.0768426388438
209	1.07208116038895
210	1.0693724642926
211	1.06493730509052
212	1.05406324447819
213	1.0361305832969
214	1.01572203470979
215	0.997843061929014
216	0.983069279427364
217	0.968687793554865
218	0.953650954930495
219	0.940299690058775
220	0.931115535716098
221	0.925680626492046
222	0.92175014881508
223	0.918154927802729
224	0.915412682419947
225	0.913869529402957
226	0.912535174163158
227	0.910178579697144
228	0.906755543188707
229	0.90316926749779
230	0.900158210511425
231	0.897918667868208
232	0.896377937240599
233	0.895394562086322
234	0.894949897760274
235	0.895367461240329
236	0.897069960324503
237	0.899874720874074
238	0.902698583950761
239	0.904314809653712
240	0.904474654624322
241	0.903961784468711
242	0.903437288521594
243	0.902713042451188
244	0.901482999106922
245	0.900322548270809
246	0.900342901624106
247	0.90174459280437
248	0.903086751688522
249	0.902530334612085
250	0.899968083079313


==> figures/data/states-20.tsv <==
0	2.83438403975156e-06
1	-0.256514535965786
2	-0.310801445114507
3	-0.164651339704954
4	0.00814051202336877
5	0.0657886345262921
6	0.0210960645080454
7	-0.0269219756225214
8	-0.0235543093818288
9	0.00603723781304448
10	0.0181444261700224
11	0.00599477318303098
12	-0.0077265077182901
13	-0.00764642671377975
14	0.000419939755014594
15	0.00443450220621549
16	0.00166769748256578
17	-0.00238447077340544
18	-0.00323748994997706
19	-0.00116881069470889
20	0.00151735175023214
21	0.00297471849238164
22	0.00204083246241868
23	-0.000742799903347213
24	-0.00176122197695295
25	0.00268546882195952
26	0.00981547286744845
27	0.0099444033278524
28	-0.00251250371411193
29	-0.0187111338432733
30	-0.0228470483099624
31	-0.0123504236775816
32	-0.00388605122827946
33	-0.0142500702539257
34	-0.0420300998802531
35	-0.0744199168978943
36	-0.100147533531604
37	-0.099982810391296
38	-0.0397211797839302
39	0.0893539829214429
40	0.218361397025219
41	0.2343940178326
42	0.0993276346477693
43	-0.0885345415705225
44	-0.184451552747944
45	-0.137471613001055
46	-0.0195449468404548
47	0.0658364571934203
48	0.0742627087637848
49	0.0322957443643114
50	-0.00659278869755217
51	-0.0117229970776129
52	0.00140275643327065
53	-0.00925107224982352
54	-0.0645532296846786
55	-0.139029738485515
56	-0.186714823862534
57	-0.183741110973071
58	-0.140269374587393
59	-0.0820579898439863
60	-0.0317045500830236
61	-0.00183102551997747
62	0.00648671450682916
63	0.00232939824352931
64	-0.00224757768293007
65	-0.00129802928188639
66	0.00234417780260969
67	0.00280778895395153
68	-0.00110768725365414
69	-0.00421497349484501
70	-0.00130949075767553
71	0.00485563362834567
72	0.00420100700617266
73	-0.00919942359848355
74	-0.0270952801732545
75	-0.0331371280249069
76	-0.0209764636544261
77	-0.00227333543520246
78	0.00684242085838313
79	0.00368990703058249
80	-0.00162085416436326
81	-0.0018954175230776
82	-0.000524439778641744
83	-0.00276452935777612
84	-0.00621309239348861
85	-0.00466769964327851
86	0.000988873457759289
87	0.00127733096112842
88	-0.0093484484884436
89	-0.0203077805063567
90	-0.0112232504197161
91	0.0254553421068101
92	0.0713031812178246
93	0.0973140399523687
94	0.0925218659331564
95	0.0728089829827436
96	0.0610744782341303
97	0.0640953933988134
98	0.07158006046483
99	0.0729920517701755
100	0.0687993711567486
101	0.0654904170351634
102	0.0655965938511801
103	0.0661704608530242
104	0.0646278364842624
105	0.0624400770694354
106	0.0624955869006998
107	0.0639913087998847
108	0.0609956915743687
109	0.0473949834248637
110	0.0241105818877692
111	0.000326679438157438
112	-0.0140028259500945
113	-0.0166680452111893
114	-0.013535018838769
115	-0.0114061019314622
116	-0.0121562418382414
117	-0.0135289611208696
118	-0.0135055100588406
119	-0.012489835635636
120	-0.0119167361467861
121	-0.0122333173145527
122	-0.0127651946808036
123	-0.0129115430462531
124	-0.012796994905901
125	-0.0128261378493757
126	-0.0130707842751259
127	-0.0132757844541486
128	-0.0132551636281633
129	-0.0130746870657005
130	-0.0128837002031717
131	-0.0127130635026613
132	-0.0124787764540254
133	-0.0121107084652373
134	-0.0116172227957112
135	-0.0110402519648594
136	-0.0103936985248428
137	-0.00965948868452006
138	-0.0088223058568984
139	-0.00788882048622006
140	-0.00687624771001364
141	-0.00579543899288627
142	-0.0046495831222699
143	-0.00344314306892856
144	-0.00218591900732864
145	-0.000888940933272104
146	0.000439899953084761
147	0.00179515140905819
148	0.00317087846270045
149	0.00456012875559554
150	0.00595682642068323
151	0.00735702947952228
152	0.00875814329232829
153	0.0101575055823445
154	0.0115520035736545
155	0.0129386505212506
156	0.0143150139153171
157	0.0156789586745696
158	0.0170281119434253
159	0.0183595975298667
160	0.019670091159056
161	0.0209558965080722
162	0.0222128387633641
163	0.0234360323666482
164	0.0246196946086323
165	0.0257571159271001
166	0.0268407638117099
167	0.0278623767064097
168	0.0288128944724089
169	0.0296822471162758
170	0.0304592583479626
171	0.0311318935083615
172	0.0316876756399468
173	0.0321137630657539
174	0.0323965690628946
175	0.0325217670232956
176	0.0324759298061811
177	0.0322501318564549
178	0.0318444825834279
179	0.0312721968046182
180	0.0305620921773617
181	0.0297577170943411
182	0.0289103905552944
183	0.0280659505950792
184	0.0272516368845631
185	0.0264731789053515
186	0.0257247811803852
187	0.0250009447326576
188	0.0242964423067078
189	0.0235976711687189
190	0.0228853935637281
191	0.0221564754830737
192	0.0214375165986816
193	0.0207573408861893
194	0.0200983066052668
195	0.0193996290014118
196	0.0186412394540149
197	0.0179095976833026
198	0.0173141396711933
199	0.0168077534573213
200	0.0161746471021984
201	0.0153172320135255
202	0.0145142878720113
203	0.0141594564485486
204	0.0141164935522183
205	0.0136182823112015
206	0.0122519488977856
207	0.0109472984370447
208	0.0111730431962478
209	0.0126163810562046
210	0.0124959652190981
211	0.00872118557336839
212	0.00382935353276318
213	0.0037624581115614
214	0.0110290791638827
215	0.0201551538838327
216	0.0223544798606044
217	0.0150067279862006
218	0.00453996693171901
219	-0.000805968863695294
220	0.000768071788254076
221	0.00484031847799003
222	0.00747060654075571
223	0.00908904620006992
224	0.0116499058267602
225	0.0143634740316333
226	0.0141917107141738
227	0.0098860859121942
228	0.00353696394246754
229	-0.00214352949536305
230	-0.00630454137064542
231	-0.00901312104086347
232	-0.00956960069896573
233	-0.00728284750405231
234	-0.00305770154370522
235	0.00130110963698041
236	0.00505962813448905
237	0.0083849501553751
238	0.0101999010435546
239	0.00812709732511908
240	0.00177564358956792
241	-0.00536974648172776
242	-0.00923220701903261
243	-0.00952908716800899
244	-0.00876534113624177
245	-0.00727563127073562
246	-0.00233959975317111
247	0.00614414012856842
248	0.011497588131356
249	0.00557523403361088
250	-0.0111692616974769


==> figures/data/states-21.tsv <==
0	3.53484463352231e-05
1	-0.196823301385955
2	-0.242113594791349
3	-0.135531279143257
4	-0.00564373060909326
5	0.0404970983058357
6	0.00969142866641288
7	-0.0256298293545035
8	-0.0236566409495902
9	-0.00151403906673149
10	0.00836494382374902
11	-0.000177021077002607
12	-0.0106639176255477
13	-0.0105695435643376
14	-0.00326956038007253
15	0.00118791837866181
16	-0.0014128290566503
17	-0.00680012517150281
18	-0.00775622843405865
19	-0.00103785165834649
20	0.00899159946882382
21	0.012983494678304
22	0.00511468382594782
23	-0.00985788911494601
24	-0.0202006408204285
25	-0.0199555474063993
26	-0.0162507897132566
27	-0.0198470231695171
28	-0.02814509413933
29	-0.0236496086629028
30	0.00426214344302862
31	0.0381648258257871
32	0.0431703962772115
33	0.00386691852953928
34	-0.0568913105639784
35	-0.103097572700515
36	-0.118462633088978
37	-0.0993871379267192
38	-0.0308698059956964
39	0.0915414139720896
40	0.210306878013825
41	0.223696088397762
42	0.092278303097404
43	-0.0945410448634285
44	-0.194671985587677
45	-0.149101123871945
46	-0.0214781107584124
47	0.0809455191961791
48	0.0996124673952827
49	0.0515833793017235
50	-0.00375549581544021
51	-0.021805896434421
52	-0.0129710958288593
53	-0.0272661639114431
54	-0.0930052419828249
55	-0.180065164127285
56	-0.232516261472856
57	-0.224895942959961
58	-0.174364443067473
59	-0.110940253777234
60	-0.0541619581594851
61	-0.0136529601565582
62	0.00606328279055798
63	0.00786111296067708
64	0.00224605855413777
65	-0.000396650896029541
66	0.00231796902400013
67	0.00537042820356984
68	0.00386370197528327
69	-0.000793475654806592
70	-0.00232623442364414
71	0.00247558416423651
72	0.00783545527256896
73	0.00361417756570871
74	-0.0122043003302444
75	-0.0279669784013422
76	-0.029375286810447
77	-0.0156669204758593
78	-0.00045828842834116
79	0.00416196292686562
80	-0.000423833845313618
81	-0.00512904554053715
82	-0.0055522034145343
83	-0.00405392964307172
84	-0.00268951794579892
85	-0.000335114532652132
86	0.00220171023602793
87	-0.00061395440832386
88	-0.0114617491793687
89	-0.0204303121591227
90	-0.00958621294310303
91	0.0273144416118657
92	0.0724406112930572
93	0.0979333193067299
94	0.0933288689905845
95	0.074427743429279
96	0.0639535265678542
97	0.0684873692010896
98	0.0774067266324281
99	0.0798565508672402
100	0.0762511444741727
101	0.0732636744610484
102	0.073588122368235
103	0.0742843552839778
104	0.0727263309427217
105	0.0704071400791121
106	0.0702499467940377
107	0.071372660511474
108	0.0676211650697769
109	0.0526772797849299
110	0.0275486440866572
111	0.00189826186542452
112	-0.0137310368961896
113	-0.0168869795653166
114	-0.0136943436878308
115	-0.01141022537536
116	-0.0121565962090289
117	-0.0136255717550106
118	-0.0136610776941616
119	-0.0126399910169994
120	-0.0120681124634517
121	-0.0124428990567029
122	-0.0130723686780274
123	-0.0133205481965466
124	-0.013310001439554
125	-0.0134666181639533
126	-0.013870913616315
127	-0.0142549169560404
128	-0.014418307765083
129	-0.0144264622019771
130	-0.0144366305951408
131	-0.0144827853348486
132	-0.0144760389267255
133	-0.0143398732158061
134	-0.0140800591571115
135	-0.0137385360230635
136	-0.0133281865049554
137	-0.012828032353187
138	-0.0122199258288663
139	-0.0115093825485444
140	-0.0107137750005256
141	-0.00984425529953354
142	-0.00890411657176305
143	-0.0078983560313196
144	-0.00683832634155962
145	-0.00573749601392502
146	-0.00460651212885096
147	-0.00345356213467763
148	-0.0022874126381758
149	-0.00111818257595981
150	4.45575490080718e-05
151	0.00119328408663286
152	0.00232195026456601
153	0.00342462486710861
154	0.00449509863127676
155	0.00552753923895536
156	0.00651712459524496
157	0.00746006257286838
158	0.00835336345420848
159	0.00919492014838044
160	0.00998396801783984
161	0.010721646162046
162	0.0114114853924425
163	0.0120598715323495
164	0.0126765478543519
165	0.0132750910542448
166	0.0138732172985736
167	0.014492757308403
168	0.0151591094435612
169	0.0159000064989292
170	0.0167435899357628
171	0.017715911447283
172	0.0188379045826622
173	0.0201218352106097
174	0.0215676141566311
175	0.0231597633469766
176	0.024865359254928
177	0.0266322398401529
178	0.0283873288770196
179	0.0300382480266747
180	0.0314840606162668
181	0.0326372964028076
182	0.0334492100289851
183	0.0339228246240819
184	0.0341039377103621
185	0.0340564448345523
186	0.0338391950885946
187	0.0334956421631777
188	0.0330533193616184
189	0.0325258864540612
190	0.0319182495082698
191	0.0312374771008942
192	0.0305006484358113
193	0.0297253175656026
194	0.0289090896788893
195	0.0280305479793511
196	0.0270870607361891
197	0.0261266218235529
198	0.0252109288885363
199	0.0243293174756827
200	0.0233863258170065
201	0.0223338009318494
202	0.0213017125313035
203	0.0204872895017465
204	0.0198454385535283
205	0.0190164291114319
206	0.017780632784551
207	0.0165558175957461
208	0.0160549901265099
209	0.0161770119148989
210	0.0156520337425176
211	0.0136046872302521
212	0.0115382096075049
213	0.0125886747461921
214	0.0176684546896405
215	0.0228988995456723
216	0.0226035462422599
217	0.0154585436366133
218	0.0064536251169462
219	0.00182273251331041
220	0.00293916080408513
221	0.00631344888241816
222	0.0087167517671182
223	0.0103527664078551
224	0.0126662454897147
225	0.0148616321006618
226	0.0143080883091601
227	0.00999531598542507
228	0.00392804764956119
229	-0.00127603934519123
230	-0.00477421705915701
231	-0.00682313910894016
232	-0.00712552366723615
233	-0.00518631739875859
234	-0.00164150331529165
235	0.00208166624140368
236	0.00525997508930505
237	0.00787160249713969
238	0.00905744797173229
239	0.00708661210826405
240	0.00181968348066217
241	-0.00392475302703453
242	-0.00697477988915598
243	-0.00719150714922879
244	-0.00659152052653776
245	-0.0054114050356611
246	-0.00147024165224451
247	0.00526166704423157
248	0.00936767649825235
249	0.00429682760517503
250	-0.00954153410191715


==> figures/data/states-22.tsv <==
x	y
20	-0.1
126	-0.1
126	0.2
20	0.2


==> figures/data/states-23.tsv <==
x	y
212	-0.1
250	-0.1
250	0.2
212	0.2


==> figures/data/states-3.tsv <==
0	0.999894600512746
1	1.06165754997333
2	1.09091120187532
3	1.08355187928455
4	1.06236206734357
5	1.05097994743504
6	1.05433681598741
7	1.06246935355919
8	1.06607884578906
9	1.06480604068308
10	1.06382879110692
11	1.0669680079226
12	1.07324510855898
13	1.07791997819687
14	1.07703578630026
15	1.07289675023581
16	1.07405225246208
17	1.08535821982004
18	1.09620191303277
19	1.08352471336773
20	1.03309824165843
21	0.958114618188539
22	0.891766317698111
23	0.859156093777487
24	0.858656150622403
25	0.870787977815621
26	0.880311052825044
27	0.886580604563219
28	0.897091619534332
29	0.918186577948531
30	0.952578189872228
31	0.999399405548909
32	1.05151220780008
33	1.09465780176267
34	1.11506479025849
35	1.11117141513683
36	1.09637014591406
37	1.08717316531603
38	1.08810926211798
39	1.08998597868668
40	1.08317657318265
41	1.06967935650531
42	1.05965818621762
43	1.05772436769615
44	1.05632836578933
45	1.04375139384341
46	1.01633663152613
47	0.981113965450024
48	0.947887796383865
49	0.921259813096641
50	0.900203201388982
51	0.882613485152695
52	0.868148333855923
53	0.85674020413799
54	0.845514255013065
55	0.828736084676125
56	0.802603877872818
57	0.770569203242235
58	0.742279511186399
59	0.725734480012431
60	0.720837108490988
61	0.721215134849593
62	0.721300356854503
63	0.720330913118184
64	0.720152762568237
65	0.721332797303296
66	0.722676984199459
67	0.72364042886982
68	0.725334982276279
69	0.728389162722894
70	0.730983653302825
71	0.730882520017116
72	0.729720243069961
73	0.733243129036752
74	0.745123917396118
75	0.761010057212294
76	0.771204926408095
77	0.770250408934095
78	0.762250225092606
79	0.755659344275263
80	0.754437912515737
81	0.755975372374532
82	0.75635033683133
83	0.754991683013012
84	0.753882318647095
85	0.754200305663013
86	0.755122094710589
87	0.75540847259585
88	0.755081239844786
89	0.755212081637732
90	0.756426322530879
91	0.758004614129357
92	0.758542837108828
93	0.757396000551257
94	0.755397611465087
95	0.754172267656286
96	0.754822425425188
97	0.757347684267966
98	0.7612036090296
99	0.766124264483604
100	0.772343698787245
101	0.780327077549635
102	0.790468274915352
103	0.802830606364415
104	0.81702636215282
105	0.832573765638191
106	0.84953728755416
107	0.868542153740488
108	0.889765836292522
109	0.911822322290909
110	0.931794831016546
111	0.946595339768388
112	0.954621234309609
113	0.956487949913909
114	0.954405139027512
115	0.950777252250571
116	0.947077074447437
117	0.943654988854743
118	0.940309636583154
119	0.936927941753815
120	0.933677409567617
121	0.930771811487363
122	0.928183088850874
123	0.925626370562688
124	0.922846756946864
125	0.919929024648362
126	0.917275657652343
127	0.915198643716456
128	0.913526019164551
129	0.911693205365971
130	0.909272169202321
131	0.906366647755986
132	0.903453226828283
133	0.90089663440588
134	0.898687695271648
135	0.896603850510958
136	0.89450259706796
137	0.892413633200885
138	0.890419337094136
139	0.888534750254579
140	0.886713556118002
141	0.884920288123457
142	0.883161691264935
143	0.88145861118767
144	0.879813271967424
145	0.878210330641578
146	0.876637484118846
147	0.875095239881797
148	0.873589460666345
149	0.872122157735214
150	0.870692152760002
151	0.869301647053261
152	0.867959239111921
153	0.866677209229135
154	0.865468514388777
155	0.864348145969663
156	0.863337363009691
157	0.862465855806822
158	0.861769598983641
159	0.861287563167683
160	0.861062432930249
161	0.861146195245415
162	0.861604839729866
163	0.862515375739426
164	0.863956057689622
165	0.865999437616384
166	0.868716096444249
167	0.872184392737328
168	0.876492843133858
169	0.881728759207772
170	0.887961315218397
171	0.895230452210872
172	0.903542222445733
173	0.912863917804245
174	0.923119151509202
175	0.934190708014928
176	0.945931984019944
177	0.958175095729687
178	0.970726688151546
179	0.983361500070245
180	0.995834045181954
181	1.00791380330837
182	1.01942401510997
183	1.03025688545662
184	1.0403573024592
185	1.04969409396485
186	1.05824618180376
187	1.06601149083102
188	1.07301724165433
189	1.07930520567429
190	1.08489896434037
191	1.08979650736434
192	1.09401226470323
193	1.09762007160512
194	1.10071867761797
195	1.10333361865261
196	1.10539380661335
197	1.10687288058446
198	1.10794161724928
199	1.10885766178633
200	1.10962233758426
201	1.10988102789718
202	1.10940851652825
203	1.10867162337169
204	1.10848754563918
205	1.10880974291393
206	1.10829130161032
207	1.10594187406934
208	1.10325381135293
209	1.10325203114678
210	1.10603440039163
211	1.10600773469497
212	1.09598424252736
213	1.07504433588324
214	1.05061739235777
215	1.03117850517308
216	1.01812444072603
217	1.00670702131182
218	0.993729821584937
219	0.981370139778097
220	0.973272397974576
221	0.969687985032751
222	0.967981562431299
223	0.966385495697395
224	0.96536409911163
225	0.965563179775309
226	0.966097671570602
227	0.965559733532084
228	0.963764579458239
229	0.961685187319558
230	0.960211322533374
231	0.95960356402435
232	0.959741195494177
233	0.960410007653073
234	0.961589697873604
235	0.963677638093253
236	0.967155610209324
237	0.971809351153612
238	0.976451151689559
239	0.97976944732034
240	0.981539397633911
241	0.982654753624787
242	0.983831378915323
243	0.984803947455604
244	0.985182174610453
245	0.985618491520911
246	0.987411835046155
247	0.99079403719094
248	0.994038098034546
249	0.994936887309714
250	0.993380245513033


==> figures/data/states-4.tsv <==
0	-2.78597660535555e-06
1	0.0672966292799626
2	0.10444017590478
3	0.107203646436006
4	0.0955638439113733
5	0.0899565954413636
6	0.0941206639774711
7	0.0995703497486736
8	0.0999042298444485
9	0.0968510432937944
10	0.0951128094232159
11	0.0959883485439118
12	0.0971974522674071
13	0.0967838683313253
14	0.0953273149232061
15	0.0945460148735718
16	0.0948791727311362
17	0.0950382262519835
18	0.0938299321937963
19	0.092096392465065
20	0.0924884910297512
21	0.0969979896247886
22	0.104709956437644
23	0.112307205838343
24	0.116940363101854
25	0.118375784538468
26	0.118253426692911
27	0.117782046115077
28	0.116834226799283
29	0.11520378894087
30	0.113829311959889
31	0.113987740237214
32	0.115412913149228
33	0.115953870610682
34	0.113455286230635
35	0.107514989943452
36	0.0988919566614463
37	0.0879074759479629
38	0.0752267438188712
39	0.0648415904749527
40	0.0639419639965173
41	0.0764380846413835
42	0.0962003398538699
43	0.10984116517365
44	0.108595214257095
45	0.096340964865003
46	0.08422876395388
47	0.0786450814388209
48	0.0764926532252316
49	0.0712499735359432
50	0.0608668412279164
51	0.0493338247767416
52	0.0423740283418359
53	0.0419728804056885
54	0.0435874440182832
55	0.038663270298536
56	0.0220704846198109
57	-0.00191149368321209
58	-0.022387248184596
59	-0.0315828784961797
60	-0.0310476903647069
61	-0.028068955246047
62	-0.0276441986297205
63	-0.0291241687684668
64	-0.0294950214339528
65	-0.0278582904993814
66	-0.0260604637370069
67	-0.0258394260147477
68	-0.0264490443540682
69	-0.0256386534965655
70	-0.0229162644110789
71	-0.0209947228657001
72	-0.0226630470526785
73	-0.025894952973467
74	-0.0238098397970039
75	-0.0116574339959798
76	0.00639650138090805
77	0.0197711796107737
78	0.0217152405194113
79	0.0155294250340751
80	0.00973916006765043
81	0.0089541691850362
82	0.0111601698045718
83	0.0124249541572371
84	0.011515162865358
85	0.00980241179617961
86	0.00879351135549281
87	0.00883828545676077
88	0.00933249473698287
89	0.00923120959161672
90	0.0077944520565434
91	0.00581617168927689
92	0.00610679155683241
93	0.011628342340001
94	0.0223813077237704
95	0.0346678778326518
96	0.044253320433085
97	0.0501460066759684
98	0.0547936099497863
99	0.0608725415124086
100	0.0686302713016194
101	0.0763994010208544
102	0.0829107326760819
103	0.0884393468604739
104	0.0938762840382967
105	0.0994304905465341
106	0.104648828881308
107	0.109305082766172
108	0.113635257060626
109	0.117686633019848
110	0.120962778381071
111	0.122980072390994
112	0.123920245776117
113	0.124478550979767
114	0.125176480674647
115	0.126013820161518
116	0.126720000523545
117	0.127122067861364
118	0.127214192257577
119	0.127032101599986
120	0.126614442935438
121	0.126070484856535
122	0.125561205882107
123	0.125139568844343
124	0.124660301803663
125	0.123960966484557
126	0.123178947818031
127	0.122807424947051
128	0.123312787970127
129	0.1246634808975
130	0.126300767718521
131	0.127616329060121
132	0.128431525484632
133	0.12900691026015
134	0.129671229466739
135	0.13052583917524
136	0.131475534937121
137	0.132427660310455
138	0.133392403991968
139	0.134426258490234
140	0.135548991915894
141	0.136737576602216
142	0.137972430604723
143	0.139262673821278
144	0.140629631367454
145	0.14208269158284
146	0.143616823439028
147	0.145225709294638
148	0.146909992825383
149	0.148673957171475
150	0.150518982051276
151	0.152441512716219
152	0.154435106284616
153	0.156493083120895
154	0.158610372662997
155	0.160783824557235
156	0.163009527529607
157	0.16527830000288
158	0.167574907240796
159	0.169884400152671
160	0.172198857637142
161	0.174512445075644
162	0.176804002077405
163	0.179024932966541
164	0.181111146050991
165	0.183013680317872
166	0.184719665365337
167	0.18624315132247
168	0.18759676607311
169	0.188772861142772
170	0.189747985604392
171	0.190499068502341
172	0.19101352974147
173	0.19128894158473
174	0.19132901822621
175	0.191140962374888
176	0.190733904744724
177	0.190118373471857
178	0.189308351854931
179	0.188324455037328
180	0.187192957597575
181	0.185937981426533
182	0.184571396999802
183	0.183088406994537
184	0.181472510997887
185	0.179706058246067
186	0.177778507901794
187	0.175687052392834
188	0.173431928248428
189	0.171014995156813
190	0.168446662230339
191	0.165753489423282
192	0.162972418416438
193	0.160132340049619
194	0.157246519692569
195	0.154334211840479
196	0.151447951743914
197	0.148657185245429
198	0.145986878381083
199	0.143391852518137
200	0.140835557068555
201	0.13839620202089
202	0.136223334212434
203	0.134327045136898
204	0.132477650286354
205	0.130473428179507
206	0.128528657116786
207	0.127151174230018
208	0.126395297936874
209	0.125434800732312
210	0.123445026423657
211	0.121123216303474
212	0.12071896856027
213	0.12375605214995
214	0.12880383990767
215	0.132352967132904
216	0.132252390674217
217	0.129715192161744
218	0.127583139382696
219	0.127229587100262
220	0.127755690766087
221	0.127746746677323
222	0.126925995496452
223	0.125992248247484
224	0.125483806097955
225	0.12525739707029
226	0.1249191381458
227	0.12436165024013
228	0.123756386625667
229	0.12324017980633
230	0.122788712446272
231	0.12232114285223
232	0.121807730100571
233	0.121280345729068
234	0.120788076673639
235	0.12036928368463
236	0.120053318827825
237	0.119827742698992
238	0.11960150315693
239	0.119297453107413
240	0.118993784094899
241	0.118847780379822
242	0.118827320161499
243	0.118638517442223
244	0.118076173291591
245	0.117449189636172
246	0.117399523201
247	0.118007416185934
248	0.118232268918905
249	0.116776781479428
250	0.11367368128553


==> figures/data/states-5.tsv <==
0	-5.92501232482871e-07
1	0.0391369623216733
2	0.0506158062558071
3	0.0337851112480804
4	0.0114335690381914
5	0.00328008241826805
6	0.00904755372215189
7	0.0162610964906233
8	0.0172004214228812
9	0.0144409682638756
10	0.013564673279688
11	0.0157742920846985
12	0.0183278892946149
13	0.019137478324334
14	0.0188137456021507
15	0.0189365363355719
16	0.0199576447957267
17	0.0211612718533721
18	0.0218816171065419
19	0.0221742239976679
20	0.0224957233417902
21	0.0231384238416622
22	0.024018273188852
23	0.0248242749545019
24	0.0253573143539049
25	0.0258461061617635
26	0.02684562922449
27	0.0285424020232161
28	0.0301644259733965
29	0.0305597255214703
30	0.0297040520671303
31	0.0291910547995952
32	0.0304451559948045
33	0.0324770990033708
34	0.0323038413723686
35	0.0279044090456824
36	0.0198253530961408
37	0.00945735350257632
38	-0.00240537946593784
39	-0.013111173683075
40	-0.0156718853470664
41	-0.00333388178231666
42	0.0211505037941583
43	0.0439665251721321
44	0.0519125885463552
45	0.045159956873748
46	0.035748480731772
47	0.0340305569945398
48	0.0394861129593104
49	0.0446531356872747
50	0.0445481428326062
51	0.0406236111610708
52	0.0375402426941263
53	0.0378868313058985
54	0.0393487233986012
55	0.0362246216755288
56	0.0246708470701371
57	0.00730759081403
58	-0.00814156630648509
59	-0.0156016258230765
60	-0.0156254338969609
61	-0.013427056981771
62	-0.0130295536965362
63	-0.0142814757887323
64	-0.0149519871585117
65	-0.0142306971435359
66	-0.0134652869172411
67	-0.0139649402872103
68	-0.0150240457412887
69	-0.0147917375492993
70	-0.0130904051236502
71	-0.0124317612260026
72	-0.014939487904278
73	-0.0181767799022108
74	-0.0158394050229189
75	-0.00442239785587392
76	0.0113638132676598
77	0.0219723570497439
78	0.0223623183703946
79	0.0164367788228511
80	0.0116879622375519
81	0.0113479130875266
82	0.0130865405537346
83	0.0136620733373569
84	0.0124755504540462
85	0.0108601845833352
86	0.00991748123110985
87	0.00977553813043103
88	0.00994562786822277
89	0.00961434280956841
90	0.00812987319155685
91	0.00614660854594786
92	0.00621735853757532
93	0.0111403783647462
94	0.021008220199555
95	0.0324411618667575
96	0.0415244930731518
97	0.0473605550699598
98	0.0522479968983683
99	0.0586581499049829
100	0.0667463729282165
101	0.0748605443220569
102	0.0817494478252522
103	0.0876582217269372
104	0.0934302368104374
105	0.0992462524627264
106	0.104649165970438
107	0.109420848659895
108	0.113802995212552
109	0.117837807174651
110	0.121025663114007
111	0.122907116878329
112	0.123714704031586
113	0.124182941614452
114	0.12483253672346
115	0.125643807384455
116	0.126347623363594
117	0.126791032306163
118	0.126964096012951
119	0.126854132264185
120	0.126442776761088
121	0.125823185816442
122	0.125187460020928
123	0.124631289980395
124	0.124031832898748
125	0.123225614988628
126	0.122335628705118
127	0.121832738713036
128	0.122159167168038
129	0.123272039716003
130	0.124625362716606
131	0.125638449843239
132	0.12615158953904
133	0.126421670812948
134	0.12675941936734
135	0.127252174073856
136	0.127804449333374
137	0.128332986478091
138	0.128857450175628
139	0.129437523388796
140	0.130088906288236
141	0.130779656466832
142	0.131480111324748
143	0.13219158264937
144	0.132931535450788
145	0.133708448983003
146	0.134516571309475
147	0.135347096936188
148	0.136197370797137
149	0.137070503756608
150	0.1379698125351
151	0.138892855915829
152	0.139827022393055
153	0.14074981131837
154	0.141636405238316
155	0.14247034989221
156	0.143248073532595
157	0.143973274014503
158	0.144647538248307
159	0.145266214726645
160	0.145821182658449
161	0.146304969313141
162	0.146711676970239
163	0.147035812784768
164	0.147272313547211
165	0.147418233575375
166	0.14747375631374
167	0.147441033611639
168	0.147322013971472
169	0.14711740261663
170	0.146827667012718
171	0.146455381470367
172	0.146007315115862
173	0.145494568002896
174	0.144930145479985
175	0.144325579847524
176	0.143689443530596
177	0.143028710507773
178	0.142350585673711
179	0.141661873992071
180	0.14096608051097
181	0.140261130562666
182	0.139539669994266
183	0.138791402348121
184	0.138006255871117
185	0.137177678013124
186	0.136304514403849
187	0.135389223734931
188	0.134433358934933
189	0.133436125449214
190	0.132399982969626
191	0.131336877543453
192	0.130263151945913
193	0.129184096868695
194	0.128088957627822
195	0.126971976895083
196	0.125857739166016
197	0.124787075572111
198	0.123763514045968
199	0.12273259289484
200	0.121653385192228
201	0.120591317889322
202	0.119675969503816
203	0.118912856867012
204	0.118098701941334
205	0.117063416351933
206	0.116010000685544
207	0.11539420484309
208	0.115258457278821
209	0.114868869184483
210	0.113517463937182
211	0.111866891085414
212	0.111950255495811
213	0.115133943136433
214	0.120151600619312
215	0.123885407483463
216	0.124387327417768
217	0.122644065777608
218	0.121094495015437
219	0.12096806324175
220	0.121575193914911
221	0.121766154257781
222	0.121309501154487
223	0.120764514203288
224	0.1205538819046
225	0.120546059528774
226	0.120416744026354
227	0.12008685314607
228	0.119705285351076
229	0.119386866961223
230	0.119113492053635
231	0.118822716223437
232	0.118493134364188
233	0.118151764778704
234	0.117839727902634
235	0.117592760558259
236	0.117442544030735
237	0.117378875769447
238	0.117310589148464
239	0.117158671636172
240	0.116998600846471
241	0.116987031703919
242	0.117096994945372
243	0.117043321926408
244	0.116624165719573
245	0.116140081535247
246	0.116219573022997
247	0.116942486145866
248	0.117290871827728
249	0.115994762455658
250	0.113086014985838


==> figures/data/states-6.tsv <==
0	-4.76350188184638e-06
1	0.0605295174122474
2	0.0916645002453056
3	0.0903746544285076
4	0.0776263616095601
5	0.0736567907268941
6	0.0808726157358462
7	0.0894193971731858
8	0.0923244328482349
9	0.091378902949218
10	0.0914731074382909
11	0.0941467864412052
12	0.0974788480017818
13	0.0995634716121289
14	0.100270900810374
15	0.100519389751595
16	0.101342457528176
17	0.103471831237407
18	0.106454686525113
19	0.107780215935632
20	0.104075067821092
21	0.0943397493962636
22	0.0817756350791831
23	0.0715203068050606
24	0.0664870663904749
25	0.0659496774975189
26	0.0678743845308647
27	0.0712661571184743
28	0.0755965975535772
29	0.0792481958718383
30	0.0803541459251084
31	0.0791742919720648
32	0.0779649140485094
33	0.0777633147232523
34	0.0766885278615256
35	0.0726471834673765
36	0.0665763435051514
37	0.0613444868529818
38	0.0584910534740213
39	0.058544584926815
40	0.0638876935920546
41	0.0772750706868408
42	0.0958647954089711
43	0.110255802056681
44	0.113062397860548
45	0.107218534121224
46	0.102800209494534
47	0.106114223421569
48	0.11433963756495
49	0.120470175971976
50	0.120832089612908
51	0.117244608682773
52	0.113821966898534
53	0.11251968032696
54	0.110767422285051
55	0.103431130879057
56	0.0885212543929946
57	0.0709412195853899
58	0.058795101254725
59	0.0554654298862877
60	0.0566807733352277
61	0.0557803207411896
62	0.0504419809176458
63	0.0434724501619095
64	0.0382215490963097
65	0.0347705741349178
66	0.0307774642354092
67	0.025129008404206
68	0.0197467702392489
69	0.0171677864470191
70	0.0165644935564097
71	0.0136818615467402
72	0.00648877023576737
73	0.000489730295503877
74	0.00540618072647519
75	0.0243029051423884
76	0.0475278012647052
77	0.0605728482896123
78	0.0581177815280481
79	0.047924687182729
80	0.0408091264827512
81	0.0398761328567544
82	0.0407901641065767
83	0.03938335144106
84	0.0358371574969795
85	0.032466780003072
86	0.0304129696307808
87	0.02921294315753
88	0.0280040152519738
89	0.0261051099924789
90	0.0231844796177693
91	0.0200636783136148
92	0.0192651933613131
93	0.0234445406751219
94	0.0324859006878962
95	0.0428355001092628
96	0.0506156387845877
97	0.0552074954762327
98	0.0592075745891256
99	0.0651592435067489
100	0.0730505017212281
101	0.0810084047006912
102	0.0876845686104951
103	0.0933720616075867
104	0.0989864851485785
105	0.104690320298884
106	0.109940290013875
107	0.114467780129646
108	0.118519879161917
109	0.122127910796647
110	0.124761392766765
111	0.126019013916497
112	0.126324813484581
113	0.126595225064415
114	0.127344743278874
115	0.128376940489566
116	0.129276131163717
117	0.129911869070655
118	0.130385394885693
119	0.130703186318891
120	0.130719794175282
121	0.130379276133175
122	0.129840915165645
123	0.129277848828831
124	0.128640477284647
125	0.127771340766586
126	0.126789896424109
127	0.126232303572844
128	0.126649712079389
129	0.128042635221022
130	0.129785813714531
131	0.131165606109648
132	0.131951674281677
133	0.132429938200575
134	0.132976845615709
135	0.13370674556866
136	0.134501759092221
137	0.135248596475663
138	0.135962751256299
139	0.136721309819367
140	0.137557235837705
141	0.138445718373035
142	0.139359583132021
143	0.140304368484131
144	0.141302128976493
145	0.142362193086422
146	0.143476422940538
147	0.1446345847153
148	0.145835008354904
149	0.147080737814592
150	0.14837109746121
151	0.149699550456428
152	0.151057617046508
153	0.152438475382411
154	0.153836985626887
155	0.155247735065518
156	0.156663580211965
157	0.158075468420232
158	0.159473221353827
159	0.160846723904005
160	0.162186567661517
161	0.163483177343627
162	0.16472486803066
163	0.165897101941675
164	0.166984892120109
165	0.167977339972425
166	0.168870583686899
167	0.169666055364278
168	0.170364629901239
169	0.170961020220971
170	0.171443856773528
171	0.171803605897029
172	0.172042823663514
173	0.172176523493672
174	0.172215002327171
175	0.172139681585746
176	0.17189695596021
177	0.171423753285225
178	0.170687096451333
179	0.169703071592926
180	0.168520047904179
181	0.167185316122741
182	0.165725294507538
183	0.164149556938799
184	0.162465389634063
185	0.160686088654268
186	0.158828489756445
187	0.156905905978452
188	0.154924487156001
189	0.15288742887565
190	0.150804954291963
191	0.148700333901233
192	0.146601764729399
193	0.144524204493603
194	0.142462518012507
195	0.140410797956742
196	0.138388222454082
197	0.136431047725652
198	0.134547256199604
199	0.132694633253178
200	0.130837103749561
201	0.12902552570979
202	0.127370029149635
203	0.125884063096285
204	0.124402695550833
205	0.12277374110317
206	0.121150424888237
207	0.119916227883607
208	0.119135338825799
209	0.118213274355956
210	0.116524350747784
211	0.114556154439285
212	0.113997657249659
213	0.116089912237805
214	0.119908814039763
215	0.122877312394303
216	0.123246857344566
217	0.121684625571824
218	0.120175744813787
219	0.119820092379385
220	0.12014203297311
221	0.120214186871026
222	0.119801877717277
223	0.119314740071046
224	0.119079940681101
225	0.118992759028995
226	0.118793314743581
227	0.118418361175918
228	0.11799002728803
229	0.117604509606626
230	0.117252073442931
231	0.116887000976257
232	0.11649398078538
233	0.116094777867032
234	0.115723537946552
235	0.11541315230801
236	0.115195183441473
237	0.115061333071264
238	0.114925344815163
239	0.114710181429301
240	0.114482913544267
241	0.114389632221868
242	0.114410269461537
243	0.114286480816881
244	0.113833289468532
245	0.113324237524571
246	0.113333686242637
247	0.113936041824293
248	0.114203381298496
249	0.11297656318833
250	0.110282386449363


==> figures/data/states-7.tsv <==
0	-4.30953112688176e-06
1	0.00955997115869675
2	0.0148215620594394
3	0.0158611690770984
4	0.0164168492346507
5	0.0194518829511901
6	0.0245338341070058
7	0.029372161106435
8	0.0326847973693854
9	0.0349915603315617
10	0.0373033496773086
11	0.0398913057963972
12	0.0423339653992245
13	0.0442103546817786
14	0.0454944977880788
15	0.0465030735347946
16	0.0476490049875292
17	0.0490779882489393
18	0.0503279614082373
19	0.0504691811796774
20	0.0489023222151618
21	0.0461022752353467
22	0.0433694545966873
23	0.0417258841666395
24	0.0411749653301295
25	0.0411039120789901
26	0.0411766451755534
27	0.0415585936263602
28	0.0423454852706844
29	0.0431510980477078
30	0.043486301085562
31	0.0433793804826349
32	0.0433436295923762
33	0.0437382661704001
34	0.0444188674391071
35	0.0451563038371935
36	0.0462511512160667
37	0.0484732389036065
38	0.052172624444377
39	0.0563029459979636
40	0.0584601202050563
41	0.0564921110614108
42	0.0506903086671384
43	0.0442773257324224
44	0.0410416203747185
45	0.0421794866026801
46	0.0457192485456958
47	0.0490384811144601
48	0.0514456117468583
49	0.0541336047687118
50	0.058126772795809
51	0.062752744963023
52	0.066123567908994
53	0.0670817373223721
54	0.0668009356859974
55	0.0682330824183903
56	0.07335910068223
57	0.0808471393714468
58	0.0869660914574527
59	0.0890831704109833
60	0.0878762331063508
61	0.0859417911661274
62	0.0848330583406769
63	0.0840615599377419
64	0.0827121699340993
65	0.0810958812010308
66	0.0802036283088538
67	0.0798960117417658
68	0.0786938734973907
69	0.0760293173114198
70	0.0739742157142084
71	0.0750483619152462
72	0.0777000240581106
73	0.0757292718873362
74	0.0645718157226919
75	0.0480149293722662
76	0.0361113855052843
77	0.0351434321463644
78	0.041359674305006
79	0.0460886123668816
80	0.0453589122939374
81	0.0423169312201108
82	0.041367471646651
83	0.0429302696882593
84	0.0444082829039476
85	0.0440630783878258
86	0.0425210567940188
87	0.0413025213912457
88	0.0411282045469472
89	0.0417614679053361
90	0.042724904502925
91	0.0435865329702079
92	0.0437914513492077
93	0.0428906125397585
94	0.0411314242979704
95	0.039446790181952
96	0.0386334842329838
97	0.0386539495960162
98	0.0387720926511039
99	0.0382727525150132
100	0.0370794182167476
101	0.0357464217154032
102	0.0348435743072243
103	0.0344101072388185
104	0.0340998921054313
105	0.0337233375253424
106	0.0334098570610913
107	0.0332892650359526
108	0.0332890244564689
109	0.0333254237304746
110	0.0335086913772056
111	0.034031825996835
112	0.0349375842643933
113	0.0360914446626394
114	0.0373364344163841
115	0.0385779708710344
116	0.0397249416954094
117	0.0406479943797957
118	0.0412605402561601
119	0.0416134710786999
120	0.0418559933261441
121	0.0420968679078715
122	0.0423359627169712
123	0.0425400328718774
124	0.0427419014169012
125	0.0430087083833961
126	0.0433038710904172
127	0.0434326175627614
128	0.0431852477034735
129	0.0425471921404315
130	0.0417382178371382
131	0.0410268389144543
132	0.0405189059604624
133	0.0401299731984999
134	0.0397268613135572
135	0.0392566813526234
136	0.0387472568824421
137	0.0382306542852954
138	0.0376997394386692
139	0.0371297137309567
140	0.0365143580244227
141	0.0358705347372076
142	0.0352174950629301
143	0.0345628233995872
144	0.0339073103424179
145	0.0332555163190349
146	0.0326177886155873
147	0.0320047212389123
148	0.0314233711364228
149	0.0308791423194989
150	0.0303791013398964
151	0.0299319510669474
152	0.0295454838048617
153	0.029225805242386
154	0.0289797351800733
155	0.02881669901876
156	0.0287464217017607
157	0.0287749686463787
158	0.0289059995140232
159	0.0291482989924702
160	0.0295195532070693
161	0.0300359349013014
162	0.0306935073920318
163	0.0314627833634106
164	0.0323087187685035
165	0.0332203527819912
166	0.0342207102366847
167	0.0353474347888439
168	0.0366249055285983
169	0.038053567035624
170	0.0396194172304735
171	0.0413064088794814
172	0.0430984517106019
173	0.0449746450319221
174	0.0469079939314947
175	0.0488693761495788
176	0.0508301726151389
177	0.0527603399866889
178	0.0546271663115516
179	0.0564003877646012
180	0.0580610765435027
181	0.059606405532351
182	0.0610469167905999
183	0.0624002856586798
184	0.0636860482198936
185	0.0649210091917856
186	0.0661145109995289
187	0.0672676865536962
188	0.0683806393746685
189	0.0694608707026198
190	0.0705191762045281
191	0.0715529657511277
192	0.0725403698074855
193	0.0734642539009995
194	0.0743426226306804
195	0.0752142488399343
196	0.0760766852400397
197	0.076859257909704
198	0.0775035861383209
199	0.0780744690687384
200	0.0787178498076287
201	0.0794431280207394
202	0.0800142559055911
203	0.0802205349541733
204	0.0802791237513548
205	0.0807175209161975
206	0.0816098844405511
207	0.0821406470875752
208	0.0815103196004439
209	0.0804250383768665
210	0.0808641166361929
211	0.0833806356687518
212	0.0849376403216324
213	0.0810100747857654
214	0.0707713346563601
215	0.0592466648937648
216	0.0529723668882448
217	0.0537390567232743
218	0.0576399567729906
219	0.0599523729215293
220	0.059562617779515
221	0.058452942194858
222	0.0583642273990174
223	0.0590888668170116
224	0.0595342629565172
225	0.0593259075676101
226	0.0589796338412772
227	0.0589941400496319
228	0.0593115778625767
229	0.0596118597290925
230	0.0597504779150609
231	0.0597996353211716
232	0.0598524590940586
233	0.0599088125688725
234	0.0599108551257722
235	0.0598157173900032
236	0.059618100805556
237	0.0593700139956289
238	0.059204861881443
239	0.0592256650081618
240	0.0593171403834912
241	0.0592328785853485
242	0.058983196657805
243	0.0589687500264918
244	0.0594772868619126
245	0.0600637044457528
246	0.0598248752170353
247	0.0586794319992602
248	0.0581343805156274
249	0.0600346144767517
250	0.0643105650774231


==> figures/data/states-8.tsv <==
0	-6.31631377516961e-08
1	0.0244378753981968
2	0.0450885365788316
3	0.0596728598918765
4	0.0680898928862059
5	0.0719335154063814
6	0.0732907195829037
7	0.0736782965948935
8	0.0737223732208251
9	0.0735019056803538
10	0.0730173974832332
11	0.0723732315452796
12	0.0716932062266262
13	0.0710179563762168
14	0.0703201598314507
15	0.0695770313669799
16	0.0688009334426169
17	0.0680187152317649
18	0.067249699614094
19	0.0665066957348795
20	0.0658033010462707
21	0.0651483475631984
22	0.0645256726784691
23	0.0638729253361268
24	0.0630951984466568
25	0.0621483588003495
26	0.0611420035866906
27	0.0603030249480694
28	0.0597116892416422
29	0.0590221346081183
30	0.0575736799000989
31	0.0550076563369481
32	0.0518900691611418
33	0.04959531679875
34	0.0492972460960241
35	0.0509250844995211
36	0.0532631419717046
37	0.0552844779623431
38	0.0571953946201534
39	0.0596677394707793
40	0.0620413419815374
41	0.0621679762039656
42	0.0588434336914614
43	0.0539966839273338
44	0.051377459534298
45	0.0528190941038911
46	0.0565198848402583
47	0.0592936926761808
48	0.0598326495017844
49	0.0593278537563839
50	0.0594957105002695
51	0.0607373290332806
52	0.0621435532058983
53	0.0627899597931998
54	0.0628715480785797
55	0.0636690311926085
56	0.0663131594286453
57	0.0704532545292984
58	0.0742987110961288
59	0.0761829238846086
60	0.0760012659075872
61	0.0749555591558809
62	0.0740701693414795
63	0.0733358687672952
64	0.0723468171113466
65	0.0712979826654539
66	0.0708066732247538
67	0.0707683457912126
68	0.0700974138425221
69	0.068269673237181
70	0.0667632051307912
71	0.0676569179647661
72	0.0700910782664797
73	0.069307143262865
74	0.0611702181992745
75	0.0478448177812968
76	0.0370870111889329
77	0.0346831275276913
78	0.038732267623113
79	0.0426529773078095
80	0.0426871195294938
81	0.0406251985965109
82	0.0398341563567617
83	0.0409705614497179
84	0.0422182484771959
85	0.042131363282785
86	0.0410280284866738
87	0.0400721992523004
88	0.0399392602918247
89	0.0405416005843758
90	0.041500648414031
91	0.0423865590961871
92	0.0426442076456325
93	0.0418465587698691
94	0.0402244743865062
95	0.0386525068138623
96	0.0379039816452323
97	0.0379787672130065
98	0.0381685500597094
99	0.0377268533229596
100	0.0365363251721852
101	0.0351657498168391
102	0.0342389214318381
103	0.0338274927965686
104	0.0335725191495154
105	0.033247772452841
106	0.0329520009332048
107	0.0328133967381703
108	0.0327918509365458
109	0.032840869157797
110	0.0330721864926613
111	0.0336428936025103
112	0.0345622806671972
113	0.0356961676176006
114	0.0369159847156637
115	0.0381612336305774
116	0.039363446491685
117	0.0403909011931694
118	0.0411231527336624
119	0.0415634466432625
120	0.0418357746613832
121	0.042063265592839
122	0.0422768215530183
123	0.0424575680196832
124	0.0426342786805077
125	0.0428774015953411
126	0.0431708788764805
127	0.0433322605283561
128	0.0431299843296951
129	0.0425078449447019
130	0.041666914749282
131	0.0408995706148688
132	0.0403517508657217
133	0.0399564199306369
134	0.0395670932368902
135	0.0391111699864756
136	0.0386136911080155
137	0.0381200411987917
138	0.0376358923598376
139	0.0371374878908928
140	0.0366103327835525
141	0.0360622100914298
142	0.035507352583347
143	0.0349517520108393
144	0.0343956200677955
145	0.0338424881697758
146	0.0333006676649869
147	0.0327778055182414
148	0.0322783593161631
149	0.031807056806642
150	0.0313712663095741
151	0.0309763092684163
152	0.0306182399958703
153	0.0302839578409018
154	0.0299608320119796
155	0.0296465961247837
156	0.0293496029046094
157	0.0290803310865922
158	0.0288437608610823
159	0.0286392416541366
160	0.0284653128837661
161	0.0283229674320783
162	0.0282147841940121
163	0.0281425758243505
164	0.0281068446103376
165	0.0281083028701359
166	0.028149355130371
167	0.0282339786975888
168	0.0283665288078998
169	0.0285511060415338
170	0.0287922184423437
171	0.0290957571625236
172	0.0294688436027904
173	0.0299184985571087
174	0.0304506198915785
175	0.0310703905343164
176	0.0317832959728192
177	0.0325948785349858
178	0.0335086106565598
179	0.0345233426786813
180	0.0356323867951803
181	0.0368251458105224
182	0.0380904836626987
183	0.0394195597424462
184	0.0408055069115025
185	0.042239810298441
186	0.0437097635730857
187	0.045202082140926
188	0.0467102524951528
189	0.0482349068988908
190	0.0497720002900338
191	0.051302265926643
192	0.052801962241598
193	0.0542692123533643
194	0.055728094627447
195	0.0571887030390713
196	0.0586077820947654
197	0.0599225376498252
198	0.0611434693532976
199	0.0623746111466675
200	0.0636766425783043
201	0.0649211404488028
202	0.0658973816128678
203	0.0666410335195414
204	0.0675272265289451
205	0.0688025999228047
206	0.0700450863176804
207	0.0704938497400712
208	0.0702251069281007
209	0.0705976258609197
210	0.0726597334372944
211	0.074918452473849
212	0.0737358192150535
213	0.0670947368362304
214	0.057726101436224
215	0.0512486881412459
216	0.050802012095378
217	0.0543320562885297
218	0.0574862360582532
219	0.0581741376536049
220	0.0575688240339083
221	0.0575292376833003
222	0.0583596341440243
223	0.0591324672640044
224	0.059223491115251
225	0.0589142353708806
226	0.0587509180769509
227	0.0588544548474837
228	0.0589902462628682
229	0.0590059743094977
230	0.0589701293332186
231	0.058997683223845
232	0.0591112601293518
233	0.0592568018833364
234	0.0593740233105623
235	0.0594257442362088
236	0.0593883364500416
237	0.0592818921348392
238	0.0592060856740163
239	0.0592348249362136
240	0.0592618509466203
241	0.0591014173381611
242	0.0588096566371411
243	0.0587599385507589
244	0.0592022126557096
245	0.0597437246947714
246	0.0595883695554678
247	0.058649224650472
248	0.0582306419209331
249	0.0599439476945929
250	0.0637322593204274


==> figures/data/states-9.tsv <==
0	7.10215878618455e-06
1	0.0150360026001404
2	0.0242368421612877
3	0.026864822662421
4	0.0267646685467901
5	0.0276055868644469
6	0.0296999852803545
7	0.0312402528665436
8	0.0312445743531516
9	0.030477340564086
10	0.0300286147869652
11	0.0299532211259951
12	0.029580159127756
13	0.0287023110992154
14	0.0279201549558039
15	0.0276967602992226
16	0.0274583715269101
17	0.0262062977578881
18	0.0242319117017795
19	0.0237392388223785
20	0.0270060572725195
21	0.0337359613143207
22	0.040758367684336
23	0.0447710710571016
24	0.0451282260266218
25	0.0435980021939897
26	0.041809094527993
27	0.0397968813406212
28	0.0371868268106364
29	0.0348568339974701
30	0.0344506382346297
31	0.0363188819364839
32	0.0387668959975196
33	0.0397306518909321
34	0.0387388468288353
35	0.0367708444589393
36	0.0345547894656345
37	0.0318009835143421
38	0.0282909079993923
39	0.0250267807680483
40	0.0235496128860959
41	0.024119822383759
42	0.0251804967166879
43	0.0249927650737429
44	0.0234963807416891
45	0.0221086229313941
46	0.0218486518099335
47	0.0222528399860118
48	0.0222809462758431
49	0.0217526054777474
50	0.0214599661356834
51	0.0221216165122041
52	0.023678858065334
53	0.0255287290924204
54	0.0269867300091444
55	0.0274805183774151
56	0.0267849132500423
57	0.0253695506118433
58	0.0242803431654863
59	0.0243984476241937
60	0.0258236013410183
61	0.0279796908604746
62	0.0301487929370372
63	0.0319020740700557
64	0.0333151174494022
65	0.0349183409149888
66	0.0371383415596794
67	0.0395165009025247
68	0.0408553248650445
69	0.040797681495329
70	0.0410610062855279
71	0.043817070084877
72	0.0480234946586763
73	0.0485111913508552
74	0.0407956461817777
75	0.027115269316487
76	0.0157939433762898
77	0.0133003052687179
78	0.0180199228768923
79	0.0231170247489732
80	0.0243739166285514
81	0.0233393313717414
82	0.0234433999287234
83	0.025481360310602
84	0.027650656794853
85	0.0284238682951652
86	0.0280806789623798
87	0.0278331397788339
88	0.0284104854841934
89	0.0297099877871224
90	0.0313020513096038
91	0.0327605335132099
92	0.0336083189077748
93	0.0334869494344136
94	0.0326091960492918
95	0.0317754756756739
96	0.0317186215373409
97	0.0324517679229279
98	0.0332656456236262
99	0.0333612033385508
100	0.0325778380201672
101	0.0315204252257795
102	0.0309069888134546
103	0.0308794406254451
104	0.0310685823527119
105	0.0311642326349335
106	0.0311795568920672
107	0.0312512211776934
108	0.0314503640672789
109	0.0318173984935787
110	0.0324082297824608
111	0.0332406420340486
112	0.0342661775644921
113	0.0354216109929882
114	0.0366628444975051
115	0.0379359975681168
116	0.0391559060936217
117	0.0402385405088855
118	0.0411412248166223
119	0.0418580578955463
120	0.0423885576350107
121	0.0427337029131843
122	0.0429325334403906
123	0.0430878990098149
124	0.0433175719424461
125	0.0436398411490961
126	0.0439042170692054
127	0.0438782863302964
128	0.0434485267871409
129	0.0427400883152723
130	0.0420187079178528
131	0.0414710136564598
132	0.041087442092963
133	0.0407394790913309
134	0.040328964812161
135	0.0398486488960781
136	0.0393331641263328
137	0.0387958973968374
138	0.0382223513969574
139	0.0376013976204643
140	0.0369426226449331
141	0.0362647689183884
142	0.0355788330616529
143	0.0348863605117316
144	0.0341886962718937
145	0.0334925588988863
146	0.0328071783599933
147	0.0321394388166037
148	0.0314931099598574
149	0.0308713759775982
150	0.0302786447509176
151	0.029720013373652
152	0.0291998227855142
153	0.0287209922719031
154	0.0282853830045945
155	0.0278945399270822
156	0.0275501963785576
157	0.0272541994836582
158	0.027007879405558
159	0.0268114762621169
160	0.0266644576931914
161	0.026566641131228
162	0.0265186850158717
163	0.0265207756873904
164	0.0265707679439882
165	0.0266647654636737
166	0.026800795340053
167	0.0269814823498801
168	0.0272111261503065
169	0.0274895258082441
170	0.0278116855543194
171	0.028177569703585
172	0.0286010001824152
173	0.0291009619456517
174	0.0296763737534613
175	0.0302904904761724
176	0.0308891693726271
177	0.0314421324408397
178	0.0319674956971954
179	0.0325151435257133
180	0.0331278966338866
181	0.0338193843144784
182	0.0345836915580015
183	0.0354170637178939
184	0.0363257477344587
185	0.0373164934192341
186	0.0383866930875696
187	0.0395278494728748
188	0.0407365802543333
189	0.042016132140418
190	0.0433631952515619
191	0.0447573209081211
192	0.0461730103365671
193	0.0476052043808935
194	0.0490707372273763
195	0.0505701889579675
196	0.0520566588835586
197	0.0534736540411157
198	0.0548367643128947
199	0.056237080356507
200	0.0577089295578431
201	0.0591162719967081
202	0.0602786493964426
203	0.0612625013169297
204	0.0624118256242659
205	0.063890841093531
206	0.0652560435677408
207	0.0658614278086851
208	0.0659103883524021
209	0.0666714087425926
210	0.0688943418124011
211	0.070971726412205
212	0.0696882524558168
213	0.0637165626288923
214	0.0559677402505904
215	0.051352403245276
216	0.052018361520798
217	0.0555980389388289
218	0.0583051356618895
219	0.0587798681584529
220	0.0583882767331115
221	0.0586848799009142
222	0.0596792896115875
223	0.0604493291762405
224	0.060534504325659
225	0.0602817673285711
226	0.0601589489999766
227	0.0602075217422263
228	0.0602063308325965
229	0.0600623393126762
230	0.0598828423095845
231	0.059800524026941
232	0.0598483324699013
233	0.0599671447511914
234	0.0600810563743425
235	0.0601545845355562
236	0.0601870786519673
237	0.0601866768433767
238	0.0601548792292427
239	0.0600622857455031
240	0.0598572259895248
241	0.0595406809554033
242	0.0592126227824082
243	0.0590141708447519
244	0.059009578551716
245	0.0590907040737778
246	0.0590407750913102
247	0.0588216626016289
248	0.0587734293758315
249	0.0593273976740342
250	0.0604594111407602

